2B or not 2B, a study of bottom-quark-philic semi-visible jets

Semi-visible jets arise in strongly interacting dark sector, resulting in jets overlapping with the missing transverse momentum direction. The implementation of semi-visible jets is done using the Pythia Hidden Valley module to mimic the QCD sector showering in so-called dark shower. In this work, only heavy flavour Standard Model quarks are considered in dark shower, resulting in a much less ambiguous collider signature of semi-visible jets compared to the democratic production of all five quark flavours in dark shower. The constraints from available searches on this signature are presented, and it is shown the signal reconstruction can be improved by using variable-radius jets. Finally a search strategy is suggested.

==> FiguresNF2/SEffM.dat <==
# BEGIN PLOT
Legend=1
LogY=1
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SEffM //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SEffM //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SEffM //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SEffM //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SEffM
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SEffM //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SEffM //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SEffM //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SEffM //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SEffM
RatioPlot=0
RatioPlotReference=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SEffM
RatioPlotYLabel=Ratio
XLabel=$ \Sigma p_{\textrm{T}}^{\textrm{miss}} + H_{\textrm{T}}$ [GeV]
YLabel=Frequency (normalised to unity)
LegendYPos=0.95
XMax=4000
Rebin=2
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SEffM
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SEffM
ScaledBy=5.42629812864965075e-05
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	8.000000e+01	1.148189e-04	3.487374e-06	3.487374e-06
8.000000e+01	1.000000e+02	5.610660e-04	7.709014e-06	7.709014e-06
1.000000e+02	1.200000e+02	1.216825e-03	1.135288e-05	1.135288e-05
1.200000e+02	1.400000e+02	1.511816e-03	1.265440e-05	1.265440e-05
1.400000e+02	1.600000e+02	1.779480e-03	1.372899e-05	1.372899e-05
1.600000e+02	1.800000e+02	1.855531e-03	1.401929e-05	1.401929e-05
1.800000e+02	2.000000e+02	1.897688e-03	1.417765e-05	1.417765e-05
2.000000e+02	2.200000e+02	1.940057e-03	1.433505e-05	1.433505e-05
2.200000e+02	2.400000e+02	1.855955e-03	1.402089e-05	1.402089e-05
2.400000e+02	2.600000e+02	1.828098e-03	1.391527e-05	1.391527e-05
2.600000e+02	2.800000e+02	1.744102e-03	1.359183e-05	1.359183e-05
2.800000e+02	3.000000e+02	1.713915e-03	1.347369e-05	1.347369e-05
3.000000e+02	3.200000e+02	1.639664e-03	1.317860e-05	1.317860e-05
3.200000e+02	3.400000e+02	1.558422e-03	1.284797e-05	1.284797e-05
3.400000e+02	3.600000e+02	1.501966e-03	1.261310e-05	1.261310e-05
3.600000e+02	3.800000e+02	1.395091e-03	1.215607e-05	1.215607e-05
3.800000e+02	4.000000e+02	1.333657e-03	1.188540e-05	1.188540e-05
4.000000e+02	4.200000e+02	1.276141e-03	1.162629e-05	1.162629e-05
4.200000e+02	4.400000e+02	1.226782e-03	1.139923e-05	1.139923e-05
4.400000e+02	4.600000e+02	1.155285e-03	1.106207e-05	1.106207e-05
4.600000e+02	4.800000e+02	1.069700e-03	1.064445e-05	1.064445e-05
4.800000e+02	5.000000e+02	1.026484e-03	1.042721e-05	1.042721e-05
5.000000e+02	5.200000e+02	9.741595e-04	1.015797e-05	1.015797e-05
5.200000e+02	5.400000e+02	9.175975e-04	9.858662e-06	9.858662e-06
5.400000e+02	5.600000e+02	8.570105e-04	9.527631e-06	9.527631e-06
5.600000e+02	5.800000e+02	8.179255e-04	9.307837e-06	9.307837e-06
5.800000e+02	6.000000e+02	7.720615e-04	9.043111e-06	9.043111e-06
6.000000e+02	6.200000e+02	7.157110e-04	8.706845e-06	8.706845e-06
6.200000e+02	6.400000e+02	6.883835e-04	8.539002e-06	8.539002e-06
6.400000e+02	6.600000e+02	6.405070e-04	8.236711e-06	8.236711e-06
6.600000e+02	6.800000e+02	6.004685e-04	7.975118e-06	7.975118e-06
6.800000e+02	7.000000e+02	5.718700e-04	7.782883e-06	7.782883e-06
7.000000e+02	7.200000e+02	5.426355e-04	7.581341e-06	7.581341e-06
7.200000e+02	7.400000e+02	5.043980e-04	7.309347e-06	7.309347e-06
7.400000e+02	7.600000e+02	4.778116e-04	7.114104e-06	7.114104e-06
7.600000e+02	7.800000e+02	4.617115e-04	6.993222e-06	6.993222e-06
7.800000e+02	8.000000e+02	4.253804e-04	6.712444e-06	6.712444e-06
8.000000e+02	8.200000e+02	3.958284e-04	6.475083e-06	6.475083e-06
8.200000e+02	8.400000e+02	3.807875e-04	6.350870e-06	6.350870e-06
8.400000e+02	8.600000e+02	3.573789e-04	6.152567e-06	6.152567e-06
8.600000e+02	8.800000e+02	3.441388e-04	6.037522e-06	6.037522e-06
8.800000e+02	9.000000e+02	3.195649e-04	5.817970e-06	5.817970e-06
9.000000e+02	9.200000e+02	2.992281e-04	5.629802e-06	5.629802e-06
9.200000e+02	9.400000e+02	2.780437e-04	5.426859e-06	5.426859e-06
9.400000e+02	9.600000e+02	2.714766e-04	5.362388e-06	5.362388e-06
9.600000e+02	9.800000e+02	2.409712e-04	5.052131e-06	5.052131e-06
9.800000e+02	1.000000e+03	2.426660e-04	5.069864e-06	5.069864e-06
1.000000e+03	1.020000e+03	2.259304e-04	4.891919e-06	4.891919e-06
1.020000e+03	1.040000e+03	2.131139e-04	4.751140e-06	4.751140e-06
1.040000e+03	1.060000e+03	2.047462e-04	4.656931e-06	4.656931e-06
1.060000e+03	1.080000e+03	1.933066e-04	4.524965e-06	4.524965e-06
1.080000e+03	1.100000e+03	1.802783e-04	4.369821e-06	4.369821e-06
1.100000e+03	1.120000e+03	1.651315e-04	4.182220e-06	4.182220e-06
1.120000e+03	1.140000e+03	1.679914e-04	4.218280e-06	4.218280e-06
1.140000e+03	1.160000e+03	1.591999e-04	4.106420e-06	4.106420e-06
1.160000e+03	1.180000e+03	1.498789e-04	3.984392e-06	3.984392e-06
1.180000e+03	1.200000e+03	1.399222e-04	3.849774e-06	3.849774e-06
1.200000e+03	1.220000e+03	1.383334e-04	3.827854e-06	3.827854e-06
1.220000e+03	1.240000e+03	1.314485e-04	3.731382e-06	3.731382e-06
1.240000e+03	1.260000e+03	1.262584e-04	3.656975e-06	3.656975e-06
1.260000e+03	1.280000e+03	1.238221e-04	3.621522e-06	3.621522e-06
1.280000e+03	1.300000e+03	1.114294e-04	3.435514e-06	3.435514e-06
1.300000e+03	1.320000e+03	1.102642e-04	3.417505e-06	3.417505e-06
1.320000e+03	1.340000e+03	1.044386e-04	3.326001e-06	3.326001e-06
1.340000e+03	1.360000e+03	1.049681e-04	3.334423e-06	3.334423e-06
1.360000e+03	1.380000e+03	9.914245e-05	3.240573e-06	3.240573e-06
1.380000e+03	1.400000e+03	1.028497e-04	3.300604e-06	3.300604e-06
1.400000e+03	1.420000e+03	1.000957e-04	3.256115e-06	3.256115e-06
1.420000e+03	1.440000e+03	9.035100e-05	3.093559e-06	3.093559e-06
1.440000e+03	1.460000e+03	8.600820e-05	3.018296e-06	3.018296e-06
1.460000e+03	1.480000e+03	7.944105e-05	2.900778e-06	2.900778e-06
1.480000e+03	1.500000e+03	7.594565e-05	2.836243e-06	2.836243e-06
1.500000e+03	1.520000e+03	7.817000e-05	2.877478e-06	2.877478e-06
1.520000e+03	1.540000e+03	7.297985e-05	2.780312e-06	2.780312e-06
1.540000e+03	1.560000e+03	6.895485e-05	2.702554e-06	2.702554e-06
1.560000e+03	1.580000e+03	6.948445e-05	2.712912e-06	2.712912e-06
1.580000e+03	1.600000e+03	6.895485e-05	2.702554e-06	2.702554e-06
1.600000e+03	1.620000e+03	6.821340e-05	2.687984e-06	2.687984e-06
1.620000e+03	1.640000e+03	6.217590e-05	2.566273e-06	2.566273e-06
1.640000e+03	1.660000e+03	6.143445e-05	2.550926e-06	2.550926e-06
1.660000e+03	1.680000e+03	5.592650e-05	2.433889e-06	2.433889e-06
1.680000e+03	1.700000e+03	5.772720e-05	2.472761e-06	2.472761e-06
1.700000e+03	1.720000e+03	5.105415e-05	2.325452e-06	2.325452e-06
1.720000e+03	1.740000e+03	5.116005e-05	2.327863e-06	2.327863e-06
1.740000e+03	1.760000e+03	5.052450e-05	2.313359e-06	2.313359e-06
1.760000e+03	1.780000e+03	4.522845e-05	2.188758e-06	2.188758e-06
1.780000e+03	1.800000e+03	4.342779e-05	2.144745e-06	2.144745e-06
1.800000e+03	1.820000e+03	4.342779e-05	2.144745e-06	2.144745e-06
1.820000e+03	1.840000e+03	3.908501e-05	2.034684e-06	2.034684e-06
1.840000e+03	1.860000e+03	3.590736e-05	1.950221e-06	1.950221e-06
1.860000e+03	1.880000e+03	3.876725e-05	2.026396e-06	2.026396e-06
1.880000e+03	1.900000e+03	3.940277e-05	2.042938e-06	2.042938e-06
1.900000e+03	1.920000e+03	3.241196e-05	1.852868e-06	1.852868e-06
1.920000e+03	1.940000e+03	3.167051e-05	1.831553e-06	1.831553e-06
1.940000e+03	1.960000e+03	3.029353e-05	1.791294e-06	1.791294e-06
1.960000e+03	1.980000e+03	3.124682e-05	1.819260e-06	1.819260e-06
1.980000e+03	2.000000e+03	3.071721e-05	1.803777e-06	1.803777e-06
2.000000e+03	2.020000e+03	2.859879e-05	1.740467e-06	1.740467e-06
2.020000e+03	2.040000e+03	2.679812e-05	1.684783e-06	1.684783e-06
2.040000e+03	2.060000e+03	2.753957e-05	1.707931e-06	1.707931e-06
2.060000e+03	2.080000e+03	3.039945e-05	1.794423e-06	1.794423e-06
2.080000e+03	2.100000e+03	2.298495e-05	1.560320e-06	1.560320e-06
2.100000e+03	2.120000e+03	2.171389e-05	1.516564e-06	1.516564e-06
2.120000e+03	2.140000e+03	2.351456e-05	1.578194e-06	1.578194e-06
2.140000e+03	2.160000e+03	2.425601e-05	1.602882e-06	1.602882e-06
2.160000e+03	2.180000e+03	2.076060e-05	1.482900e-06	1.482900e-06
2.180000e+03	2.200000e+03	2.001915e-05	1.456179e-06	1.456179e-06
2.200000e+03	2.220000e+03	2.256127e-05	1.545872e-06	1.545872e-06
2.220000e+03	2.240000e+03	1.790072e-05	1.376979e-06	1.376979e-06
2.240000e+03	2.260000e+03	1.991323e-05	1.452322e-06	1.452322e-06
2.260000e+03	2.280000e+03	1.737112e-05	1.356456e-06	1.356456e-06
2.280000e+03	2.300000e+03	1.980731e-05	1.448454e-06	1.448454e-06
2.300000e+03	2.320000e+03	1.790072e-05	1.376979e-06	1.376979e-06
2.320000e+03	2.340000e+03	1.927770e-05	1.428958e-06	1.428958e-06
2.340000e+03	2.360000e+03	1.694743e-05	1.339812e-06	1.339812e-06
2.360000e+03	2.380000e+03	1.970138e-05	1.444576e-06	1.444576e-06
2.380000e+03	2.400000e+03	1.652375e-05	1.322958e-06	1.322958e-06
2.400000e+03	2.420000e+03	2.023099e-05	1.463863e-06	1.463863e-06
2.420000e+03	2.440000e+03	1.747703e-05	1.360585e-06	1.360585e-06
2.440000e+03	2.460000e+03	1.790072e-05	1.376979e-06	1.376979e-06
2.460000e+03	2.480000e+03	1.493492e-05	1.257747e-06	1.257747e-06
2.480000e+03	2.500000e+03	1.525268e-05	1.271057e-06	1.271057e-06
2.500000e+03	2.520000e+03	1.429940e-05	1.230696e-06	1.230696e-06
2.520000e+03	2.540000e+03	1.440532e-05	1.235246e-06	1.235246e-06
2.540000e+03	2.560000e+03	1.451124e-05	1.239779e-06	1.239779e-06
2.560000e+03	2.580000e+03	1.620598e-05	1.310176e-06	1.310176e-06
2.580000e+03	2.600000e+03	1.737112e-05	1.356456e-06	1.356456e-06
2.600000e+03	2.620000e+03	1.451124e-05	1.239779e-06	1.239779e-06
2.620000e+03	2.640000e+03	1.504084e-05	1.262200e-06	1.262200e-06
2.640000e+03	2.660000e+03	1.673558e-05	1.331412e-06	1.331412e-06
2.660000e+03	2.680000e+03	1.419347e-05	1.226129e-06	1.226129e-06
2.680000e+03	2.700000e+03	1.302834e-05	1.174725e-06	1.174725e-06
2.700000e+03	2.720000e+03	1.334610e-05	1.188965e-06	1.188965e-06
2.720000e+03	2.740000e+03	1.546453e-05	1.279854e-06	1.279854e-06
2.740000e+03	2.760000e+03	1.249873e-05	1.150601e-06	1.150601e-06
2.760000e+03	2.780000e+03	1.504084e-05	1.262200e-06	1.262200e-06
2.780000e+03	2.800000e+03	1.482900e-05	1.253279e-06	1.253279e-06
2.800000e+03	2.820000e+03	1.334610e-05	1.188965e-06	1.188965e-06
2.820000e+03	2.840000e+03	1.186320e-05	1.120967e-06	1.120967e-06
2.840000e+03	2.860000e+03	1.302834e-05	1.174725e-06	1.174725e-06
2.860000e+03	2.880000e+03	1.228689e-05	1.140809e-06	1.140809e-06
2.880000e+03	2.900000e+03	1.069806e-05	1.064497e-06	1.064497e-06
2.900000e+03	2.920000e+03	1.069806e-05	1.064497e-06	1.064497e-06
2.920000e+03	2.940000e+03	9.109245e-06	9.822749e-07	9.822749e-07
2.940000e+03	2.960000e+03	8.897400e-06	9.707859e-07	9.707859e-07
2.960000e+03	2.980000e+03	9.532930e-06	1.004859e-06	1.004859e-06
2.980000e+03	3.000000e+03	7.308580e-06	8.798496e-07	8.798496e-07
3.000000e+03	3.020000e+03	9.850695e-06	1.021469e-06	1.021469e-06
3.020000e+03	3.040000e+03	9.744770e-06	1.015963e-06	1.015963e-06
3.040000e+03	3.060000e+03	7.944105e-06	9.173065e-07	9.173065e-07
3.060000e+03	3.080000e+03	9.850695e-06	1.021469e-06	1.021469e-06
3.080000e+03	3.100000e+03	7.202655e-06	8.734505e-07	8.734505e-07
3.100000e+03	3.120000e+03	9.638850e-06	1.010426e-06	1.010426e-06
3.120000e+03	3.140000e+03	6.249365e-06	8.135980e-07	8.135980e-07
3.140000e+03	3.160000e+03	8.367795e-06	9.414503e-07	9.414503e-07
3.160000e+03	3.180000e+03	7.944105e-06	9.173065e-07	9.173065e-07
3.180000e+03	3.200000e+03	5.931600e-06	7.926434e-07	7.926434e-07
3.200000e+03	3.220000e+03	6.461205e-06	8.272728e-07	8.272728e-07
3.220000e+03	3.240000e+03	5.825680e-06	7.855344e-07	7.855344e-07
3.240000e+03	3.260000e+03	5.401995e-06	7.564303e-07	7.564303e-07
3.260000e+03	3.280000e+03	5.719755e-06	7.783605e-07	7.783605e-07
3.280000e+03	3.300000e+03	5.719755e-06	7.783605e-07	7.783605e-07
3.300000e+03	3.320000e+03	5.825680e-06	7.855344e-07	7.855344e-07
3.320000e+03	3.340000e+03	3.495407e-06	6.084723e-07	6.084723e-07
3.340000e+03	3.360000e+03	4.342778e-06	6.782280e-07	6.782280e-07
3.360000e+03	3.380000e+03	4.236857e-06	6.699060e-07	6.699060e-07
3.380000e+03	3.400000e+03	4.448700e-06	6.864494e-07	6.864494e-07
3.400000e+03	3.420000e+03	3.601329e-06	6.176229e-07	6.176229e-07
3.420000e+03	3.440000e+03	5.401995e-06	7.564303e-07	7.564303e-07
3.440000e+03	3.460000e+03	2.965800e-06	5.604835e-07	5.604835e-07
3.460000e+03	3.480000e+03	3.389486e-06	5.991822e-07	5.991822e-07
3.480000e+03	3.500000e+03	2.118428e-06	4.736950e-07	4.736950e-07
3.500000e+03	3.520000e+03	2.330271e-06	4.968156e-07	4.968156e-07
3.520000e+03	3.540000e+03	2.012507e-06	4.617008e-07	4.617008e-07
3.540000e+03	3.560000e+03	1.906586e-06	4.493866e-07	4.493866e-07
3.560000e+03	3.580000e+03	2.118428e-06	4.736950e-07	4.736950e-07
3.580000e+03	3.600000e+03	2.330271e-06	4.968156e-07	4.968156e-07
3.600000e+03	3.620000e+03	2.648036e-06	5.296072e-07	5.296072e-07
3.620000e+03	3.640000e+03	2.012507e-06	4.617008e-07	4.617008e-07
3.640000e+03	3.660000e+03	1.482900e-06	3.963217e-07	3.963217e-07
3.660000e+03	3.680000e+03	1.800665e-06	4.367253e-07	4.367253e-07
3.680000e+03	3.700000e+03	1.906586e-06	4.493866e-07	4.493866e-07
3.700000e+03	3.720000e+03	1.800665e-06	4.367253e-07	4.367253e-07
3.720000e+03	3.740000e+03	1.906586e-06	4.493866e-07	4.493866e-07
3.740000e+03	3.760000e+03	1.271057e-06	3.669226e-07	3.669226e-07
3.760000e+03	3.780000e+03	1.165136e-06	3.513017e-07	3.513017e-07
3.780000e+03	3.800000e+03	1.376979e-06	3.819052e-07	3.819052e-07
3.800000e+03	3.820000e+03	1.482900e-06	3.963217e-07	3.963217e-07
3.820000e+03	3.840000e+03	1.482900e-06	3.963217e-07	3.963217e-07
3.840000e+03	3.860000e+03	1.694743e-06	4.236857e-07	4.236857e-07
3.860000e+03	3.880000e+03	9.532930e-07	3.177643e-07	3.177643e-07
3.880000e+03	3.900000e+03	8.473715e-07	2.995911e-07	2.995911e-07
3.900000e+03	3.920000e+03	7.414500e-07	2.802418e-07	2.802418e-07
3.920000e+03	3.940000e+03	1.165136e-06	3.513017e-07	3.513017e-07
3.940000e+03	3.960000e+03	5.296070e-07	2.368475e-07	2.368475e-07
3.960000e+03	3.980000e+03	1.271057e-06	3.669226e-07	3.669226e-07
3.980000e+03	4.000000e+03	5.296070e-07	2.368475e-07	2.368475e-07
4.000000e+03	4.020000e+03	6.355285e-07	2.594535e-07	2.594535e-07
4.020000e+03	4.040000e+03	6.355285e-07	2.594535e-07	2.594535e-07
4.040000e+03	4.060000e+03	1.059215e-06	3.349530e-07	3.349530e-07
4.060000e+03	4.080000e+03	3.177643e-07	1.834613e-07	1.834613e-07
4.080000e+03	4.100000e+03	2.118428e-07	1.497955e-07	1.497955e-07
4.100000e+03	4.120000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.120000e+03	4.140000e+03	5.296070e-07	2.368475e-07	2.368475e-07
4.140000e+03	4.160000e+03	3.177643e-07	1.834613e-07	1.834613e-07
4.160000e+03	4.180000e+03	1.059215e-06	3.349530e-07	3.349530e-07
4.180000e+03	4.200000e+03	6.355285e-07	2.594535e-07	2.594535e-07
4.200000e+03	4.220000e+03	5.296070e-07	2.368475e-07	2.368475e-07
4.220000e+03	4.240000e+03	6.355285e-07	2.594535e-07	2.594535e-07
4.240000e+03	4.260000e+03	6.355285e-07	2.594535e-07	2.594535e-07
4.260000e+03	4.280000e+03	4.236857e-07	2.118429e-07	2.118429e-07
4.280000e+03	4.300000e+03	5.296070e-07	2.368475e-07	2.368475e-07
4.300000e+03	4.320000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.320000e+03	4.340000e+03	6.355285e-07	2.594535e-07	2.594535e-07
4.340000e+03	4.360000e+03	2.118428e-07	1.497955e-07	1.497955e-07
4.360000e+03	4.380000e+03	4.236857e-07	2.118429e-07	2.118429e-07
4.380000e+03	4.400000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.400000e+03	4.420000e+03	6.355285e-07	2.594535e-07	2.594535e-07
4.420000e+03	4.440000e+03	4.236857e-07	2.118429e-07	2.118429e-07
4.440000e+03	4.460000e+03	4.236857e-07	2.118429e-07	2.118429e-07
4.460000e+03	4.480000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.480000e+03	4.500000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.500000e+03	4.520000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.520000e+03	4.540000e+03	3.177643e-07	1.834613e-07	1.834613e-07
4.540000e+03	4.560000e+03	3.177643e-07	1.834613e-07	1.834613e-07
4.560000e+03	4.580000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	2.118428e-07	1.497955e-07	1.497955e-07
4.620000e+03	4.640000e+03	4.236857e-07	2.118429e-07	2.118429e-07
4.640000e+03	4.660000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.660000e+03	4.680000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.680000e+03	4.700000e+03	3.177643e-07	1.834613e-07	1.834613e-07
4.700000e+03	4.720000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.720000e+03	4.740000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.740000e+03	4.760000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.760000e+03	4.780000e+03	3.177643e-07	1.834613e-07	1.834613e-07
4.780000e+03	4.800000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.800000e+03	4.820000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.860000e+03	4.880000e+03	3.177643e-07	1.834613e-07	1.834613e-07
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.960000e+03	4.980000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	2.118428e-07	1.497955e-07	1.497955e-07
5.020000e+03	5.040000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	2.118428e-07	1.497955e-07	1.497955e-07
5.100000e+03	5.120000e+03	2.118428e-07	1.497955e-07	1.497955e-07
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.160000e+03	5.180000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.180000e+03	5.200000e+03	3.177643e-07	1.834613e-07	1.834613e-07
5.200000e+03	5.220000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.220000e+03	5.240000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.320000e+03	5.340000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.340000e+03	5.360000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	2.118428e-07	1.497955e-07	1.497955e-07
5.640000e+03	5.660000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	3.177643e-07	1.834613e-07	1.834613e-07
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	1.059215e-07	1.059214e-07	1.059214e-07
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SEffM
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SEffM
ScaledBy=9.31224684723240916e-05
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	8.000000e+01	1.536001e-04	5.284002e-06	5.284002e-06
8.000000e+01	1.000000e+02	6.878375e-04	1.118176e-05	1.118176e-05
1.000000e+02	1.200000e+02	1.593442e-03	1.701906e-05	1.701906e-05
1.200000e+02	1.400000e+02	2.007344e-03	1.910197e-05	1.910197e-05
1.400000e+02	1.600000e+02	2.279825e-03	2.035720e-05	2.035720e-05
1.600000e+02	1.800000e+02	2.361987e-03	2.072078e-05	2.072078e-05
1.800000e+02	2.000000e+02	2.335448e-03	2.060404e-05	2.060404e-05
2.000000e+02	2.200000e+02	2.296003e-03	2.042930e-05	2.042930e-05
2.200000e+02	2.400000e+02	2.198389e-03	1.999032e-05	1.999032e-05
2.400000e+02	2.600000e+02	2.090779e-03	1.949492e-05	1.949492e-05
2.600000e+02	2.800000e+02	1.986803e-03	1.900399e-05	1.900399e-05
2.800000e+02	3.000000e+02	1.888099e-03	1.852592e-05	1.852592e-05
3.000000e+02	3.200000e+02	1.783760e-03	1.800676e-05	1.800676e-05
3.200000e+02	3.400000e+02	1.657427e-03	1.735739e-05	1.735739e-05
3.400000e+02	3.600000e+02	1.542908e-03	1.674701e-05	1.674701e-05
3.600000e+02	3.800000e+02	1.444568e-03	1.620452e-05	1.620452e-05
3.800000e+02	4.000000e+02	1.345500e-03	1.563901e-05	1.563901e-05
4.000000e+02	4.200000e+02	1.274063e-03	1.521818e-05	1.521818e-05
4.200000e+02	4.400000e+02	1.183902e-03	1.466983e-05	1.466983e-05
4.400000e+02	4.600000e+02	1.051933e-03	1.382806e-05	1.382806e-05
4.600000e+02	4.800000e+02	1.005398e-03	1.351875e-05	1.351875e-05
4.800000e+02	5.000000e+02	9.303255e-04	1.300423e-05	1.300423e-05
5.000000e+02	5.200000e+02	8.923345e-04	1.273595e-05	1.273595e-05
5.200000e+02	5.400000e+02	7.923580e-04	1.200129e-05	1.200129e-05
5.400000e+02	5.600000e+02	7.563665e-04	1.172556e-05	1.172556e-05
5.600000e+02	5.800000e+02	6.800210e-04	1.111805e-05	1.111805e-05
5.800000e+02	6.000000e+02	6.345775e-04	1.074013e-05	1.074013e-05
6.000000e+02	6.200000e+02	6.013125e-04	1.045484e-05	1.045484e-05
6.200000e+02	6.400000e+02	5.505970e-04	1.000425e-05	1.000425e-05
6.400000e+02	6.600000e+02	4.971552e-04	9.506340e-06	9.506340e-06
6.600000e+02	6.800000e+02	4.677077e-04	9.220502e-06	9.220502e-06
6.800000e+02	7.000000e+02	4.408049e-04	8.951391e-06	8.951391e-06
7.000000e+02	7.200000e+02	4.195372e-04	8.732782e-06	8.732782e-06
7.200000e+02	7.400000e+02	3.755476e-04	8.262279e-06	8.262279e-06
7.400000e+02	7.600000e+02	3.582790e-04	8.070082e-06	8.070082e-06
7.600000e+02	7.800000e+02	3.259229e-04	7.697060e-06	7.697060e-06
7.800000e+02	8.000000e+02	3.130169e-04	7.543124e-06	7.543124e-06
8.000000e+02	8.200000e+02	3.037464e-04	7.430584e-06	7.430584e-06
8.200000e+02	8.400000e+02	2.741171e-04	7.058872e-06	7.058872e-06
8.400000e+02	8.600000e+02	2.593932e-04	6.866677e-06	6.866677e-06
8.600000e+02	8.800000e+02	2.384891e-04	6.584178e-06	6.584178e-06
8.800000e+02	9.000000e+02	2.194027e-04	6.315218e-06	6.315218e-06
9.000000e+02	9.200000e+02	2.010434e-04	6.045221e-06	6.045221e-06
9.200000e+02	9.400000e+02	2.010434e-04	6.045221e-06	6.045221e-06
9.400000e+02	9.600000e+02	1.903187e-04	5.881771e-06	5.881771e-06
9.600000e+02	9.800000e+02	1.859560e-04	5.813966e-06	5.813966e-06
9.800000e+02	1.000000e+03	1.735954e-04	5.617413e-06	5.617413e-06
1.000000e+03	1.020000e+03	1.590533e-04	5.376983e-06	5.376983e-06
1.020000e+03	1.040000e+03	1.523277e-04	5.262072e-06	5.262072e-06
1.040000e+03	1.060000e+03	1.394216e-04	5.034223e-06	5.034223e-06
1.060000e+03	1.080000e+03	1.399669e-04	5.044058e-06	5.044058e-06
1.080000e+03	1.100000e+03	1.317871e-04	4.894448e-06	4.894448e-06
1.100000e+03	1.120000e+03	1.254249e-04	4.774844e-06	4.774844e-06
1.120000e+03	1.140000e+03	1.236071e-04	4.740118e-06	4.740118e-06
1.140000e+03	1.160000e+03	1.170632e-04	4.612938e-06	4.612938e-06
1.160000e+03	1.180000e+03	1.201534e-04	4.673426e-06	4.673426e-06
1.180000e+03	1.200000e+03	1.134277e-04	4.540743e-06	4.540743e-06
1.200000e+03	1.220000e+03	1.045207e-04	4.358817e-06	4.358817e-06
1.220000e+03	1.240000e+03	9.234180e-05	4.097005e-06	4.097005e-06
1.240000e+03	1.260000e+03	1.028847e-04	4.324570e-06	4.324570e-06
1.260000e+03	1.280000e+03	9.906750e-05	4.243585e-06	4.243585e-06
1.280000e+03	1.300000e+03	9.197825e-05	4.088932e-06	4.088932e-06
1.300000e+03	1.320000e+03	8.834275e-05	4.007309e-06	4.007309e-06
1.320000e+03	1.340000e+03	9.288715e-05	4.109085e-06	4.109085e-06
1.340000e+03	1.360000e+03	9.088760e-05	4.064617e-06	4.064617e-06
1.360000e+03	1.380000e+03	8.216240e-05	3.864594e-06	3.864594e-06
1.380000e+03	1.400000e+03	8.234415e-05	3.868867e-06	3.868867e-06
1.400000e+03	1.420000e+03	8.088995e-05	3.834552e-06	3.834552e-06
1.420000e+03	1.440000e+03	7.925400e-05	3.795578e-06	3.795578e-06
1.440000e+03	1.460000e+03	7.725445e-05	3.747392e-06	3.747392e-06
1.460000e+03	1.480000e+03	7.180120e-05	3.612711e-06	3.612711e-06
1.480000e+03	1.500000e+03	6.816570e-05	3.520062e-06	3.520062e-06
1.500000e+03	1.520000e+03	6.489375e-05	3.434541e-06	3.434541e-06
1.520000e+03	1.540000e+03	6.725685e-05	3.496516e-06	3.496516e-06
1.540000e+03	1.560000e+03	7.361895e-05	3.658156e-06	3.658156e-06
1.560000e+03	1.580000e+03	6.489375e-05	3.434541e-06	3.434541e-06
1.580000e+03	1.600000e+03	6.180355e-05	3.351769e-06	3.351769e-06
1.600000e+03	1.620000e+03	5.616855e-05	3.195317e-06	3.195317e-06
1.620000e+03	1.640000e+03	5.471435e-05	3.153682e-06	3.153682e-06
1.640000e+03	1.660000e+03	5.035175e-05	3.025343e-06	3.025343e-06
1.660000e+03	1.680000e+03	5.126060e-05	3.052525e-06	3.052525e-06
1.680000e+03	1.700000e+03	4.526203e-05	2.868365e-06	2.868365e-06
1.700000e+03	1.720000e+03	4.744333e-05	2.936669e-06	2.936669e-06
1.720000e+03	1.740000e+03	4.126297e-05	2.738720e-06	2.738720e-06
1.740000e+03	1.760000e+03	4.217185e-05	2.768718e-06	2.768718e-06
1.760000e+03	1.780000e+03	3.835457e-05	2.640437e-06	2.640437e-06
1.780000e+03	1.800000e+03	3.690037e-05	2.589898e-06	2.589898e-06
1.800000e+03	1.820000e+03	3.653682e-05	2.577108e-06	2.577108e-06
1.820000e+03	1.840000e+03	3.090179e-05	2.370059e-06	2.370059e-06
1.840000e+03	1.860000e+03	3.435552e-05	2.498996e-06	2.498996e-06
1.860000e+03	1.880000e+03	3.162889e-05	2.397780e-06	2.397780e-06
1.880000e+03	1.900000e+03	3.072001e-05	2.363078e-06	2.363078e-06
1.900000e+03	1.920000e+03	2.926581e-05	2.306469e-06	2.306469e-06
1.920000e+03	1.940000e+03	2.817516e-05	2.263083e-06	2.263083e-06
1.940000e+03	1.960000e+03	2.835694e-05	2.270372e-06	2.270372e-06
1.960000e+03	1.980000e+03	2.363078e-05	2.072556e-06	2.072556e-06
1.980000e+03	2.000000e+03	2.326723e-05	2.056552e-06	2.056552e-06
2.000000e+03	2.020000e+03	2.054060e-05	1.932297e-06	1.932297e-06
2.020000e+03	2.040000e+03	2.272190e-05	2.032308e-06	2.032308e-06
2.040000e+03	2.060000e+03	2.217657e-05	2.007773e-06	2.007773e-06
2.060000e+03	2.080000e+03	2.326723e-05	2.056552e-06	2.056552e-06
2.080000e+03	2.100000e+03	2.054060e-05	1.932297e-06	1.932297e-06
2.100000e+03	2.120000e+03	1.763220e-05	1.790279e-06	1.790279e-06
2.120000e+03	2.140000e+03	2.108593e-05	1.957779e-06	1.957779e-06
2.140000e+03	2.160000e+03	2.054060e-05	1.932297e-06	1.932297e-06
2.160000e+03	2.180000e+03	1.908640e-05	1.862642e-06	1.862642e-06
2.180000e+03	2.200000e+03	1.599622e-05	1.705202e-06	1.705202e-06
2.200000e+03	2.220000e+03	1.672332e-05	1.743527e-06	1.743527e-06
2.220000e+03	2.240000e+03	1.835929e-05	1.826818e-06	1.826818e-06
2.240000e+03	2.260000e+03	1.690509e-05	1.752977e-06	1.752977e-06
2.260000e+03	2.280000e+03	1.763220e-05	1.790279e-06	1.790279e-06
2.280000e+03	2.300000e+03	1.872284e-05	1.844817e-06	1.844817e-06
2.300000e+03	2.320000e+03	1.781397e-05	1.799483e-06	1.799483e-06
2.320000e+03	2.340000e+03	1.490557e-05	1.646045e-06	1.646045e-06
2.340000e+03	2.360000e+03	1.763220e-05	1.790279e-06	1.790279e-06
2.360000e+03	2.380000e+03	1.672332e-05	1.743527e-06	1.743527e-06
2.380000e+03	2.400000e+03	1.454202e-05	1.625847e-06	1.625847e-06
2.400000e+03	2.420000e+03	1.672332e-05	1.743527e-06	1.743527e-06
2.420000e+03	2.440000e+03	1.508735e-05	1.656051e-06	1.656051e-06
2.440000e+03	2.460000e+03	1.472380e-05	1.635977e-06	1.635977e-06
2.460000e+03	2.480000e+03	1.526912e-05	1.665997e-06	1.665997e-06
2.480000e+03	2.500000e+03	1.581444e-05	1.695487e-06	1.695487e-06
2.500000e+03	2.520000e+03	1.236071e-05	1.498957e-06	1.498957e-06
2.520000e+03	2.540000e+03	1.399669e-05	1.595071e-06	1.595071e-06
2.540000e+03	2.560000e+03	1.345137e-05	1.563690e-06	1.563690e-06
2.560000e+03	2.580000e+03	1.017941e-05	1.360281e-06	1.360281e-06
2.580000e+03	2.600000e+03	1.290604e-05	1.531665e-06	1.531665e-06
2.600000e+03	2.620000e+03	1.254249e-05	1.509938e-06	1.509938e-06
2.620000e+03	2.640000e+03	1.108829e-05	1.419710e-06	1.419710e-06
2.640000e+03	2.660000e+03	1.217894e-05	1.487894e-06	1.487894e-06
2.660000e+03	2.680000e+03	1.163362e-05	1.454202e-06	1.454202e-06
2.680000e+03	2.700000e+03	8.361660e-06	1.232859e-06	1.232859e-06
2.700000e+03	2.720000e+03	1.236071e-05	1.498957e-06	1.498957e-06
2.720000e+03	2.740000e+03	1.127006e-05	1.431299e-06	1.431299e-06
2.740000e+03	2.760000e+03	1.036119e-05	1.372373e-06	1.372373e-06
2.760000e+03	2.780000e+03	1.163362e-05	1.454202e-06	1.454202e-06
2.780000e+03	2.800000e+03	8.179885e-06	1.219385e-06	1.219385e-06
2.800000e+03	2.820000e+03	7.089235e-06	1.135186e-06	1.135186e-06
2.820000e+03	2.840000e+03	8.725210e-06	1.259376e-06	1.259376e-06
2.840000e+03	2.860000e+03	8.906985e-06	1.272427e-06	1.272427e-06
2.860000e+03	2.880000e+03	9.270535e-06	1.298135e-06	1.298135e-06
2.880000e+03	2.900000e+03	7.816335e-06	1.191980e-06	1.191980e-06
2.900000e+03	2.920000e+03	1.054296e-05	1.384359e-06	1.384359e-06
2.920000e+03	2.940000e+03	9.088760e-06	1.285345e-06	1.285345e-06
2.940000e+03	2.960000e+03	6.725685e-06	1.105695e-06	1.105695e-06
2.960000e+03	2.980000e+03	6.362135e-06	1.075397e-06	1.075397e-06
2.980000e+03	3.000000e+03	6.180355e-06	1.059923e-06	1.059923e-06
3.000000e+03	3.020000e+03	6.362135e-06	1.075397e-06	1.075397e-06
3.020000e+03	3.040000e+03	7.271010e-06	1.149647e-06	1.149647e-06
3.040000e+03	3.060000e+03	4.907931e-06	9.445318e-07	9.445318e-07
3.060000e+03	3.080000e+03	3.453729e-06	7.923397e-07	7.923397e-07
3.080000e+03	3.100000e+03	5.635030e-06	1.012082e-06	1.012082e-06
3.100000e+03	3.120000e+03	3.090179e-06	7.494785e-07	7.494785e-07
3.120000e+03	3.140000e+03	3.999055e-06	8.526013e-07	8.526013e-07
3.140000e+03	3.160000e+03	3.817280e-06	8.329986e-07	8.329986e-07
3.160000e+03	3.180000e+03	6.362135e-06	1.075397e-06	1.075397e-06
3.180000e+03	3.200000e+03	4.726155e-06	9.268754e-07	9.268754e-07
3.200000e+03	3.220000e+03	3.635505e-06	8.129234e-07	8.129234e-07
3.220000e+03	3.240000e+03	3.271954e-06	7.712070e-07	7.712070e-07
3.240000e+03	3.260000e+03	3.271954e-06	7.712070e-07	7.712070e-07
3.260000e+03	3.280000e+03	1.999527e-06	6.028802e-07	6.028802e-07
3.280000e+03	3.300000e+03	4.180830e-06	8.717633e-07	8.717633e-07
3.300000e+03	3.320000e+03	1.817752e-06	5.748237e-07	5.748237e-07
3.320000e+03	3.340000e+03	2.544853e-06	6.801406e-07	6.801406e-07
3.340000e+03	3.360000e+03	2.544853e-06	6.801406e-07	6.801406e-07
3.360000e+03	3.380000e+03	2.908403e-06	7.271009e-07	7.271009e-07
3.380000e+03	3.400000e+03	2.908403e-06	7.271009e-07	7.271009e-07
3.400000e+03	3.420000e+03	2.181302e-06	6.296878e-07	6.296878e-07
3.420000e+03	3.440000e+03	3.090179e-06	7.494785e-07	7.494785e-07
3.440000e+03	3.460000e+03	2.544853e-06	6.801406e-07	6.801406e-07
3.460000e+03	3.480000e+03	1.999527e-06	6.028802e-07	6.028802e-07
3.480000e+03	3.500000e+03	2.544853e-06	6.801406e-07	6.801406e-07
3.500000e+03	3.520000e+03	1.454201e-06	5.141379e-07	5.141379e-07
3.520000e+03	3.540000e+03	1.090652e-06	4.452565e-07	4.452565e-07
3.540000e+03	3.560000e+03	1.272427e-06	4.809320e-07	4.809320e-07
3.560000e+03	3.580000e+03	1.454201e-06	5.141379e-07	5.141379e-07
3.580000e+03	3.600000e+03	1.817752e-06	5.748237e-07	5.748237e-07
3.600000e+03	3.620000e+03	9.088760e-07	4.064617e-07	4.064617e-07
3.620000e+03	3.640000e+03	7.271010e-07	3.635504e-07	3.635504e-07
3.640000e+03	3.660000e+03	1.454201e-06	5.141379e-07	5.141379e-07
3.660000e+03	3.680000e+03	1.272427e-06	4.809320e-07	4.809320e-07
3.680000e+03	3.700000e+03	7.271010e-07	3.635504e-07	3.635504e-07
3.700000e+03	3.720000e+03	9.088760e-07	4.064617e-07	4.064617e-07
3.720000e+03	3.740000e+03	3.635504e-07	2.570690e-07	2.570690e-07
3.740000e+03	3.760000e+03	5.453255e-07	3.148439e-07	3.148439e-07
3.760000e+03	3.780000e+03	1.454201e-06	5.141379e-07	5.141379e-07
3.780000e+03	3.800000e+03	5.453255e-07	3.148439e-07	3.148439e-07
3.800000e+03	3.820000e+03	7.271010e-07	3.635504e-07	3.635504e-07
3.820000e+03	3.840000e+03	1.272427e-06	4.809320e-07	4.809320e-07
3.840000e+03	3.860000e+03	5.453255e-07	3.148439e-07	3.148439e-07
3.860000e+03	3.880000e+03	9.088760e-07	4.064617e-07	4.064617e-07
3.880000e+03	3.900000e+03	5.453255e-07	3.148439e-07	3.148439e-07
3.900000e+03	3.920000e+03	7.271010e-07	3.635504e-07	3.635504e-07
3.920000e+03	3.940000e+03	1.454201e-06	5.141379e-07	5.141379e-07
3.940000e+03	3.960000e+03	3.635504e-07	2.570690e-07	2.570690e-07
3.960000e+03	3.980000e+03	3.635504e-07	2.570690e-07	2.570690e-07
3.980000e+03	4.000000e+03	7.271010e-07	3.635504e-07	3.635504e-07
4.000000e+03	4.020000e+03	3.635504e-07	2.570690e-07	2.570690e-07
4.020000e+03	4.040000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.040000e+03	4.060000e+03	9.088760e-07	4.064617e-07	4.064617e-07
4.060000e+03	4.080000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.080000e+03	4.100000e+03	5.453255e-07	3.148439e-07	3.148439e-07
4.100000e+03	4.120000e+03	9.088760e-07	4.064617e-07	4.064617e-07
4.120000e+03	4.140000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.140000e+03	4.160000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.160000e+03	4.180000e+03	3.635504e-07	2.570690e-07	2.570690e-07
4.180000e+03	4.200000e+03	3.635504e-07	2.570690e-07	2.570690e-07
4.200000e+03	4.220000e+03	3.635504e-07	2.570690e-07	2.570690e-07
4.220000e+03	4.240000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.240000e+03	4.260000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	3.635504e-07	2.570690e-07	2.570690e-07
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	5.453255e-07	3.148439e-07	3.148439e-07
4.340000e+03	4.360000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.360000e+03	4.380000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.460000e+03	4.480000e+03	3.635504e-07	2.570690e-07	2.570690e-07
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.700000e+03	4.720000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	1.817752e-07	1.817752e-07	1.817752e-07
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	1.817752e-07	1.817752e-07	1.817752e-07
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	1.817752e-07	1.817752e-07	1.817752e-07
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	1.817752e-07	1.817752e-07	1.817752e-07
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SEffM
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SEffM
ScaledBy=1.15182999804886929e-02
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	8.000000e+01	4.360492e-03	6.924583e-04	6.924583e-04
8.000000e+01	1.000000e+02	1.153878e-02	1.026835e-03	1.026835e-03
1.000000e+02	1.200000e+02	1.446437e-02	1.189155e-03	1.189155e-03
1.200000e+02	1.400000e+02	7.905585e-03	6.815609e-04	6.815609e-04
1.400000e+02	1.600000e+02	4.232338e-03	3.487759e-04	3.487759e-04
1.600000e+02	1.800000e+02	3.118349e-03	3.326426e-04	3.326426e-04
1.800000e+02	2.000000e+02	1.475033e-03	1.192614e-04	1.192614e-04
2.000000e+02	2.200000e+02	8.847375e-04	7.429293e-05	7.429293e-05
2.200000e+02	2.400000e+02	8.496895e-04	1.887821e-04	1.887821e-04
2.400000e+02	2.600000e+02	4.819998e-04	7.847662e-05	7.847662e-05
2.600000e+02	2.800000e+02	2.510154e-04	3.839486e-05	3.839486e-05
2.800000e+02	3.000000e+02	1.310111e-04	9.104469e-06	9.104469e-06
3.000000e+02	3.200000e+02	9.177435e-05	5.401706e-06	5.401706e-06
3.200000e+02	3.400000e+02	6.218615e-05	3.681287e-06	3.681287e-06
3.400000e+02	3.600000e+02	4.647276e-05	3.096773e-06	3.096773e-06
3.600000e+02	3.800000e+02	2.947757e-05	1.792315e-06	1.792315e-06
3.800000e+02	4.000000e+02	2.112356e-05	1.241309e-06	1.241309e-06
4.000000e+02	4.200000e+02	1.511596e-05	8.413281e-07	8.413281e-07
4.200000e+02	4.400000e+02	1.072708e-05	6.519317e-07	6.519317e-07
4.400000e+02	4.600000e+02	7.441530e-06	4.674653e-07	4.674653e-07
4.600000e+02	4.800000e+02	5.077795e-06	3.721423e-07	3.721423e-07
4.800000e+02	5.000000e+02	4.151369e-06	2.801636e-07	2.801636e-07
5.000000e+02	5.200000e+02	3.008892e-06	2.148667e-07	2.148667e-07
5.200000e+02	5.400000e+02	2.204656e-06	1.785147e-07	1.785147e-07
5.400000e+02	5.600000e+02	1.669014e-06	1.308510e-07	1.308510e-07
5.600000e+02	5.800000e+02	1.188936e-06	8.946224e-08	8.946224e-08
5.800000e+02	6.000000e+02	9.284780e-07	9.353110e-08	9.353110e-08
6.000000e+02	6.200000e+02	1.009023e-06	1.313601e-07	1.313601e-07
6.200000e+02	6.400000e+02	6.886895e-07	7.925374e-08	7.925374e-08
6.400000e+02	6.600000e+02	4.632024e-07	4.366458e-08	4.366458e-08
6.600000e+02	6.800000e+02	3.939904e-07	5.598462e-08	5.598462e-08
6.800000e+02	7.000000e+02	2.283410e-07	2.571838e-08	2.571838e-08
7.000000e+02	7.200000e+02	2.462068e-07	2.848096e-08	2.848096e-08
7.200000e+02	7.400000e+02	1.890585e-07	2.952553e-08	2.952553e-08
7.400000e+02	7.600000e+02	1.499948e-07	1.911049e-08	1.911049e-08
7.600000e+02	7.800000e+02	1.349230e-07	2.122913e-08	2.122913e-08
7.800000e+02	8.000000e+02	1.210365e-07	1.818357e-08	1.818357e-08
8.000000e+02	8.200000e+02	7.962030e-08	1.087495e-08	1.087495e-08
8.200000e+02	8.400000e+02	7.468320e-08	1.272835e-08	1.272835e-08
8.400000e+02	8.600000e+02	3.850774e-08	5.167330e-09	5.167330e-09
8.600000e+02	8.800000e+02	4.587965e-08	7.715170e-09	7.715170e-09
8.800000e+02	9.000000e+02	2.826353e-08	4.615903e-09	4.615903e-09
9.000000e+02	9.200000e+02	2.988418e-08	5.386409e-09	5.386409e-09
9.200000e+02	9.400000e+02	2.148428e-08	3.607026e-09	3.607026e-09
9.400000e+02	9.600000e+02	1.813429e-08	3.087728e-09	3.087728e-09
9.600000e+02	9.800000e+02	1.355025e-08	2.553999e-09	2.553999e-09
9.800000e+02	1.000000e+03	8.793885e-09	1.623883e-09	1.623883e-09
1.000000e+03	1.020000e+03	9.345565e-09	1.990813e-09	1.990813e-09
1.020000e+03	1.040000e+03	8.471995e-09	1.469179e-09	1.469179e-09
1.040000e+03	1.060000e+03	5.986695e-09	1.331070e-09	1.331070e-09
1.060000e+03	1.080000e+03	6.449585e-09	1.230522e-09	1.230522e-09
1.080000e+03	1.100000e+03	6.914155e-09	1.466325e-09	1.466325e-09
1.100000e+03	1.120000e+03	5.230330e-09	1.074221e-09	1.074221e-09
1.120000e+03	1.140000e+03	5.947755e-09	1.391281e-09	1.391281e-09
1.140000e+03	1.160000e+03	3.717346e-09	1.246376e-09	1.246376e-09
1.160000e+03	1.180000e+03	2.215131e-09	4.865978e-10	4.865978e-10
1.180000e+03	1.200000e+03	3.234198e-09	7.325971e-10	7.325971e-10
1.200000e+03	1.220000e+03	1.835941e-09	4.110169e-10	4.110169e-10
1.220000e+03	1.240000e+03	1.076510e-09	2.652500e-10	2.652500e-10
1.240000e+03	1.260000e+03	2.245537e-09	5.334644e-10	5.334644e-10
1.260000e+03	1.280000e+03	7.634725e-10	2.348106e-10	2.348106e-10
1.280000e+03	1.300000e+03	1.459569e-09	4.827291e-10	4.827291e-10
1.300000e+03	1.320000e+03	1.454313e-09	5.230234e-10	5.230234e-10
1.320000e+03	1.340000e+03	9.235530e-10	2.887596e-10	2.887596e-10
1.340000e+03	1.360000e+03	8.379325e-10	2.219926e-10	2.219926e-10
1.360000e+03	1.380000e+03	6.372045e-10	2.116110e-10	2.116110e-10
1.380000e+03	1.400000e+03	1.107855e-09	4.108339e-10	4.108339e-10
1.400000e+03	1.420000e+03	4.111067e-10	1.456977e-10	1.456977e-10
1.420000e+03	1.440000e+03	3.730377e-10	1.426822e-10	1.426822e-10
1.440000e+03	1.460000e+03	1.415751e-09	8.201190e-10	8.201190e-10
1.460000e+03	1.480000e+03	4.391954e-10	1.289355e-10	1.289355e-10
1.480000e+03	1.500000e+03	1.911597e-10	7.215444e-11	7.215444e-11
1.500000e+03	1.520000e+03	2.196546e-10	7.816898e-11	7.816898e-11
1.520000e+03	1.540000e+03	2.533152e-10	8.965482e-11	8.965482e-11
1.540000e+03	1.560000e+03	1.541507e-10	5.456455e-11	5.456455e-11
1.560000e+03	1.580000e+03	2.104039e-10	7.195311e-11	7.195311e-11
1.580000e+03	1.600000e+03	2.048094e-10	8.464845e-11	8.464845e-11
1.600000e+03	1.620000e+03	9.087565e-11	3.899030e-11	3.899030e-11
1.620000e+03	1.640000e+03	1.688724e-10	6.600424e-11	6.600424e-11
1.640000e+03	1.660000e+03	8.823245e-11	3.929601e-11	3.929601e-11
1.660000e+03	1.680000e+03	8.395175e-11	4.895391e-11	4.895391e-11
1.680000e+03	1.700000e+03	7.264025e-11	4.282063e-11	4.282063e-11
1.700000e+03	1.720000e+03	1.436061e-10	6.297702e-11	6.297702e-11
1.720000e+03	1.740000e+03	5.272910e-11	2.135577e-11	2.135577e-11
1.740000e+03	1.760000e+03	7.541925e-12	4.897432e-12	4.897432e-12
1.760000e+03	1.780000e+03	5.020095e-11	3.449564e-11	3.449564e-11
1.780000e+03	1.800000e+03	2.376520e-11	1.171451e-11	1.171451e-11
1.800000e+03	1.820000e+03	1.730412e-10	7.173712e-11	7.173712e-11
1.820000e+03	1.840000e+03	5.245615e-11	2.563367e-11	2.563367e-11
1.840000e+03	1.860000e+03	3.810707e-11	1.983754e-11	1.983754e-11
1.860000e+03	1.880000e+03	1.896658e-11	1.369772e-11	1.369772e-11
1.880000e+03	1.900000e+03	2.758568e-11	1.288556e-11	1.288556e-11
1.900000e+03	1.920000e+03	4.345614e-11	2.744316e-11	2.744316e-11
1.920000e+03	1.940000e+03	2.778192e-11	1.909503e-11	1.909503e-11
1.940000e+03	1.960000e+03	3.693102e-11	2.496110e-11	2.496110e-11
1.960000e+03	1.980000e+03	6.459355e-11	3.477658e-11	3.477658e-11
1.980000e+03	2.000000e+03	6.105370e-11	3.352395e-11	3.352395e-11
2.000000e+03	2.020000e+03	2.094764e-11	1.613567e-11	1.613567e-11
2.020000e+03	2.040000e+03	2.306149e-11	2.057240e-11	2.057240e-11
2.040000e+03	2.060000e+03	3.434031e-12	2.391674e-12	2.391674e-12
2.060000e+03	2.080000e+03	3.206405e-11	1.407371e-11	1.407371e-11
2.080000e+03	2.100000e+03	4.436132e-12	4.436133e-12	4.436133e-12
2.100000e+03	2.120000e+03	1.529199e-11	9.374667e-12	9.374667e-12
2.120000e+03	2.140000e+03	8.265700e-12	7.910563e-12	7.910563e-12
2.140000e+03	2.160000e+03	5.880170e-12	5.518050e-12	5.518050e-12
2.160000e+03	2.180000e+03	2.101463e-11	1.208528e-11	1.208528e-11
2.180000e+03	2.200000e+03	6.961575e-12	6.483695e-12	6.483695e-12
2.200000e+03	2.220000e+03	1.154736e-12	8.644534e-13	8.644534e-13
2.220000e+03	2.240000e+03	8.251905e-12	7.199064e-12	7.199064e-12
2.240000e+03	2.260000e+03	1.293080e-12	9.528739e-13	9.528739e-13
2.260000e+03	2.280000e+03	1.509893e-11	8.727147e-12	8.727147e-12
2.280000e+03	2.300000e+03	9.462215e-12	6.695209e-12	6.695209e-12
2.300000e+03	2.320000e+03	4.839526e-12	4.053201e-12	4.053201e-12
2.320000e+03	2.340000e+03	2.911086e-13	2.911085e-13	2.911085e-13
2.340000e+03	2.360000e+03	9.917050e-12	6.852310e-12	6.852310e-12
2.360000e+03	2.380000e+03	4.106330e-12	3.684218e-12	3.684218e-12
2.380000e+03	2.400000e+03	6.638460e-12	6.328977e-12	6.328977e-12
2.400000e+03	2.420000e+03	5.334250e-12	4.364872e-12	4.364872e-12
2.420000e+03	2.440000e+03	3.366337e-12	3.366337e-12	3.366337e-12
2.440000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.500000e+03	5.943250e-12	5.758101e-12	5.758101e-12
2.500000e+03	2.520000e+03	2.416940e-13	2.416941e-13	2.416941e-13
2.520000e+03	2.540000e+03	2.549621e-12	2.357969e-12	2.357969e-12
2.540000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.580000e+03	1.880313e-13	1.880313e-13	1.880313e-13
2.580000e+03	2.600000e+03	1.943670e-13	1.943669e-13	1.943669e-13
2.600000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.640000e+03	2.591311e-12	2.298221e-12	2.298221e-12
2.640000e+03	2.660000e+03	9.426360e-12	9.273388e-12	9.273388e-12
2.660000e+03	2.680000e+03	1.358656e-11	1.358656e-11	1.358656e-11
2.680000e+03	2.700000e+03	2.419824e-12	2.054802e-12	2.054802e-12
2.700000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.740000e+03	4.510718e-12	2.964998e-12	2.964998e-12
2.740000e+03	2.760000e+03	3.989250e-12	2.732106e-12	2.732106e-12
2.760000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.800000e+03	1.981284e-12	1.981284e-12	1.981284e-12
2.800000e+03	2.820000e+03	2.226933e-12	2.092205e-12	2.092205e-12
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.920000e+03	1.639766e-12	1.639766e-12	1.639766e-12
2.920000e+03	2.940000e+03	1.857478e-12	1.857477e-12	1.857477e-12
2.940000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.980000e+03	1.437185e-13	1.437185e-13	1.437185e-13
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	5.318940e-12	4.124725e-12	4.124725e-12
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	2.281146e-13	2.281146e-13	2.281146e-13
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	5.791540e-13	5.791539e-13	5.791539e-13
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	3.877364e-13	3.877364e-13	3.877364e-13
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	2.241841e-13	2.241840e-13	2.241840e-13
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SEffM
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SEffM
ScaledBy=1.04351129027040502e-06
Title=$t\overline{t}$ (had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	8.000000e+01	6.782825e-07	1.881217e-07	1.881217e-07
8.000000e+01	1.000000e+02	7.095875e-06	6.084665e-07	6.084665e-07
1.000000e+02	1.200000e+02	2.019194e-05	1.026414e-06	1.026414e-06
1.200000e+02	1.400000e+02	4.706236e-05	1.567005e-06	1.567005e-06
1.400000e+02	1.600000e+02	9.073330e-05	2.175790e-06	2.175790e-06
1.600000e+02	1.800000e+02	1.662314e-04	2.945032e-06	2.945032e-06
1.800000e+02	2.000000e+02	2.882700e-04	3.878228e-06	3.878228e-06
2.000000e+02	2.200000e+02	4.851805e-04	5.031359e-06	5.031359e-06
2.200000e+02	2.400000e+02	7.737635e-04	6.353861e-06	6.353861e-06
2.400000e+02	2.600000e+02	1.141027e-03	7.715812e-06	7.715812e-06
2.600000e+02	2.800000e+02	1.614207e-03	9.177265e-06	9.177265e-06
2.800000e+02	3.000000e+02	2.120310e-03	1.051800e-05	1.051800e-05
3.000000e+02	3.200000e+02	2.645980e-03	1.174970e-05	1.174970e-05
3.200000e+02	3.400000e+02	3.073976e-03	1.266438e-05	1.266438e-05
3.400000e+02	3.600000e+02	3.368298e-03	1.325680e-05	1.325680e-05
3.600000e+02	3.800000e+02	3.481206e-03	1.347716e-05	1.347716e-05
3.800000e+02	4.000000e+02	3.458092e-03	1.343235e-05	1.343235e-05
4.000000e+02	4.200000e+02	3.288887e-03	1.309960e-05	1.309960e-05
4.200000e+02	4.400000e+02	3.074236e-03	1.266491e-05	1.266491e-05
4.400000e+02	4.600000e+02	2.770157e-03	1.202225e-05	1.202225e-05
4.600000e+02	4.800000e+02	2.480687e-03	1.137679e-05	1.137679e-05
4.800000e+02	5.000000e+02	2.188399e-03	1.068555e-05	1.068555e-05
5.000000e+02	5.200000e+02	1.908478e-03	9.978772e-06	9.978772e-06
5.200000e+02	5.400000e+02	1.631373e-03	9.225932e-06	9.225932e-06
5.400000e+02	5.600000e+02	1.411818e-03	8.582682e-06	8.582682e-06
5.600000e+02	5.800000e+02	1.225135e-03	7.995128e-06	7.995128e-06
5.800000e+02	6.000000e+02	1.041581e-03	7.371911e-06	7.371911e-06
6.000000e+02	6.200000e+02	8.834365e-04	6.789241e-06	6.789241e-06
6.200000e+02	6.400000e+02	7.557630e-04	6.279520e-06	6.279520e-06
6.400000e+02	6.600000e+02	6.449945e-04	5.801116e-06	5.801116e-06
6.600000e+02	6.800000e+02	5.571305e-04	5.391530e-06	5.391530e-06
6.800000e+02	7.000000e+02	4.733889e-04	4.969842e-06	4.969842e-06
7.000000e+02	7.200000e+02	3.962734e-04	4.547064e-06	4.547064e-06
7.200000e+02	7.400000e+02	3.527068e-04	4.289834e-06	4.289834e-06
7.400000e+02	7.600000e+02	2.826351e-04	3.840136e-06	3.840136e-06
7.600000e+02	7.800000e+02	2.491383e-04	3.605403e-06	3.605403e-06
7.800000e+02	8.000000e+02	2.103197e-04	3.312635e-06	3.312635e-06
8.000000e+02	8.200000e+02	1.837624e-04	3.096434e-06	3.096434e-06
8.200000e+02	8.400000e+02	1.511526e-04	2.808286e-06	2.808286e-06
8.400000e+02	8.600000e+02	1.298650e-04	2.603032e-06	2.603032e-06
8.600000e+02	8.800000e+02	1.170819e-04	2.471602e-06	2.471602e-06
8.800000e+02	9.000000e+02	1.013250e-04	2.299280e-06	2.299280e-06
9.000000e+02	9.200000e+02	8.426355e-05	2.096783e-06	2.096783e-06
9.200000e+02	9.400000e+02	7.560240e-05	1.986101e-06	1.986101e-06
9.400000e+02	9.600000e+02	6.594990e-05	1.854987e-06	1.854987e-06
9.600000e+02	9.800000e+02	5.603655e-05	1.709895e-06	1.709895e-06
9.800000e+02	1.000000e+03	5.061030e-05	1.624998e-06	1.624998e-06
1.000000e+03	1.020000e+03	4.294049e-05	1.496811e-06	1.496811e-06
1.020000e+03	1.040000e+03	3.798381e-05	1.407774e-06	1.407774e-06
1.040000e+03	1.060000e+03	3.224450e-05	1.297064e-06	1.297064e-06
1.060000e+03	1.080000e+03	2.937485e-05	1.238002e-06	1.238002e-06
1.080000e+03	1.100000e+03	2.556602e-05	1.154955e-06	1.154955e-06
1.100000e+03	1.120000e+03	2.045282e-05	1.033023e-06	1.033023e-06
1.120000e+03	1.140000e+03	2.180939e-05	1.066732e-06	1.066732e-06
1.140000e+03	1.160000e+03	1.549614e-05	8.991774e-07	8.991774e-07
1.160000e+03	1.180000e+03	1.565267e-05	9.037072e-07	9.037072e-07
1.180000e+03	1.200000e+03	1.403523e-05	8.557430e-07	8.557430e-07
1.200000e+03	1.220000e+03	1.309607e-05	8.266164e-07	8.266164e-07
1.220000e+03	1.240000e+03	1.236561e-05	8.032325e-07	8.032325e-07
1.240000e+03	1.260000e+03	1.012206e-05	7.267216e-07	7.267216e-07
1.260000e+03	1.280000e+03	7.408930e-06	6.217435e-07	6.217435e-07
1.280000e+03	1.300000e+03	6.939350e-06	6.017180e-07	6.017180e-07
1.300000e+03	1.320000e+03	6.887175e-06	5.994516e-07	5.994516e-07
1.320000e+03	1.340000e+03	5.478435e-06	5.346405e-07	5.346405e-07
1.340000e+03	1.360000e+03	5.321910e-06	5.269473e-07	5.269473e-07
1.360000e+03	1.380000e+03	4.852328e-06	5.031630e-07	5.031630e-07
1.380000e+03	1.400000e+03	4.330572e-06	4.753420e-07	4.753420e-07
1.400000e+03	1.420000e+03	4.226220e-06	4.695801e-07	4.695801e-07
1.420000e+03	1.440000e+03	3.287060e-06	4.141307e-07	4.141307e-07
1.440000e+03	1.460000e+03	2.869656e-06	3.869443e-07	3.869443e-07
1.460000e+03	1.480000e+03	3.182709e-06	4.075042e-07	4.075042e-07
1.480000e+03	1.500000e+03	3.234885e-06	4.108308e-07	4.108308e-07
1.500000e+03	1.520000e+03	2.034847e-06	3.258363e-07	3.258363e-07
1.520000e+03	1.540000e+03	2.400076e-06	3.538719e-07	3.538719e-07
1.540000e+03	1.560000e+03	1.617442e-06	2.905012e-07	2.905012e-07
1.560000e+03	1.580000e+03	1.773969e-06	3.042332e-07	3.042332e-07
1.580000e+03	1.600000e+03	1.721793e-06	2.997258e-07	2.997258e-07
1.600000e+03	1.620000e+03	1.513092e-06	2.809740e-07	2.809740e-07
1.620000e+03	1.640000e+03	9.913355e-07	2.274280e-07	2.274280e-07
1.640000e+03	1.660000e+03	1.356565e-06	2.660442e-07	2.660442e-07
1.660000e+03	1.680000e+03	6.261070e-07	1.807415e-07	1.807415e-07
1.680000e+03	1.700000e+03	6.782825e-07	1.881217e-07	1.881217e-07
1.700000e+03	1.720000e+03	9.391600e-07	2.213621e-07	2.213621e-07
1.720000e+03	1.740000e+03	7.826335e-07	2.020751e-07	2.020751e-07
1.740000e+03	1.760000e+03	8.348090e-07	2.087022e-07	2.087022e-07
1.760000e+03	1.780000e+03	7.304580e-07	1.952231e-07	1.952231e-07
1.780000e+03	1.800000e+03	6.261070e-07	1.807415e-07	1.807415e-07
1.800000e+03	1.820000e+03	6.261070e-07	1.807415e-07	1.807415e-07
1.820000e+03	1.840000e+03	5.217555e-07	1.649936e-07	1.649936e-07
1.840000e+03	1.860000e+03	7.304580e-07	1.952231e-07	1.952231e-07
1.860000e+03	1.880000e+03	4.174045e-07	1.475748e-07	1.475748e-07
1.880000e+03	1.900000e+03	3.130534e-07	1.278035e-07	1.278035e-07
1.900000e+03	1.920000e+03	4.174045e-07	1.475748e-07	1.475748e-07
1.920000e+03	1.940000e+03	3.130534e-07	1.278035e-07	1.278035e-07
1.940000e+03	1.960000e+03	3.652289e-07	1.380436e-07	1.380436e-07
1.960000e+03	1.980000e+03	2.608778e-07	1.166681e-07	1.166681e-07
1.980000e+03	2.000000e+03	4.695801e-07	1.565267e-07	1.565267e-07
2.000000e+03	2.020000e+03	2.608778e-07	1.166681e-07	1.166681e-07
2.020000e+03	2.040000e+03	2.608778e-07	1.166681e-07	1.166681e-07
2.040000e+03	2.060000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.060000e+03	2.080000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.080000e+03	2.100000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.100000e+03	2.120000e+03	2.087022e-07	1.043511e-07	1.043511e-07
2.120000e+03	2.140000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.140000e+03	2.160000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.160000e+03	2.180000e+03	3.652289e-07	1.380436e-07	1.380436e-07
2.180000e+03	2.200000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.200000e+03	2.220000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.220000e+03	2.240000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.240000e+03	2.260000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.260000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.300000e+03	2.087022e-07	1.043511e-07	1.043511e-07
2.300000e+03	2.320000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.320000e+03	2.340000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.340000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.380000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.380000e+03	2.400000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.400000e+03	2.420000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.420000e+03	2.440000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.440000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.560000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.560000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.600000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.600000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.640000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.640000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.700000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.700000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.800000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.800000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.840000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.900000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.980000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SEffM
LineColor=lilac
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SEffM
ScaledBy=1.29985259671553238e-06
Title=$t\overline{t}$ (non-had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	8.000000e+01	2.989661e-06	4.408015e-07	4.408015e-07
8.000000e+01	1.000000e+02	2.242246e-05	1.207185e-06	1.207185e-06
1.000000e+02	1.200000e+02	7.617135e-05	2.224989e-06	2.224989e-06
1.200000e+02	1.400000e+02	1.725555e-04	3.348855e-06	3.348855e-06
1.400000e+02	1.600000e+02	3.373118e-04	4.682177e-06	4.682177e-06
1.600000e+02	1.800000e+02	5.396340e-04	5.922181e-06	5.922181e-06
1.800000e+02	2.000000e+02	8.451640e-04	7.411440e-06	7.411440e-06
2.000000e+02	2.200000e+02	1.258127e-03	9.042621e-06	9.042621e-06
2.200000e+02	2.400000e+02	1.713336e-03	1.055245e-05	1.055245e-05
2.400000e+02	2.600000e+02	2.239256e-03	1.206380e-05	1.206380e-05
2.600000e+02	2.800000e+02	2.761537e-03	1.339700e-05	1.339700e-05
2.800000e+02	3.000000e+02	3.175020e-03	1.436499e-05	1.436499e-05
3.000000e+02	3.200000e+02	3.495563e-03	1.507269e-05	1.507269e-05
3.200000e+02	3.400000e+02	3.618205e-03	1.533482e-05	1.533482e-05
3.400000e+02	3.600000e+02	3.580899e-03	1.525556e-05	1.525556e-05
3.600000e+02	3.800000e+02	3.403144e-03	1.487210e-05	1.487210e-05
3.800000e+02	4.000000e+02	3.112367e-03	1.422255e-05	1.422255e-05
4.000000e+02	4.200000e+02	2.815221e-03	1.352659e-05	1.352659e-05
4.200000e+02	4.400000e+02	2.494937e-03	1.273391e-05	1.273391e-05
4.400000e+02	4.600000e+02	2.167634e-03	1.186930e-05	1.186930e-05
4.600000e+02	4.800000e+02	1.852745e-03	1.097337e-05	1.097337e-05
4.800000e+02	5.000000e+02	1.616367e-03	1.024948e-05	1.024948e-05
5.000000e+02	5.200000e+02	1.357436e-03	9.392729e-06	9.392729e-06
5.200000e+02	5.400000e+02	1.152969e-03	8.656472e-06	8.656472e-06
5.400000e+02	5.600000e+02	9.895130e-04	8.019417e-06	8.019417e-06
5.600000e+02	5.800000e+02	8.226115e-04	7.311888e-06	7.311888e-06
5.800000e+02	6.000000e+02	6.831375e-04	6.663250e-06	6.663250e-06
6.000000e+02	6.200000e+02	5.855835e-04	6.169167e-06	6.169167e-06
6.200000e+02	6.400000e+02	4.813354e-04	5.593143e-06	5.593143e-06
6.400000e+02	6.600000e+02	4.117933e-04	5.173348e-06	5.173348e-06
6.600000e+02	6.800000e+02	3.351020e-04	4.666815e-06	4.666815e-06
6.800000e+02	7.000000e+02	2.917519e-04	4.354506e-06	4.354506e-06
7.000000e+02	7.200000e+02	2.474920e-04	4.010630e-06	4.010630e-06
7.200000e+02	7.400000e+02	1.966027e-04	3.574595e-06	3.574595e-06
7.400000e+02	7.600000e+02	1.628716e-04	3.253529e-06	3.253529e-06
7.600000e+02	7.800000e+02	1.438937e-04	3.058109e-06	3.058109e-06
7.800000e+02	8.000000e+02	1.235510e-04	2.833708e-06	2.833708e-06
8.000000e+02	8.200000e+02	1.029484e-04	2.586674e-06	2.586674e-06
8.200000e+02	8.400000e+02	8.631020e-05	2.368444e-06	2.368444e-06
8.400000e+02	8.600000e+02	7.480650e-05	2.204965e-06	2.204965e-06
8.600000e+02	8.800000e+02	6.466765e-05	2.050103e-06	2.050103e-06
8.800000e+02	9.000000e+02	5.465880e-05	1.884786e-06	1.884786e-06
9.000000e+02	9.200000e+02	4.400001e-05	1.691058e-06	1.691058e-06
9.200000e+02	9.400000e+02	3.886560e-05	1.589332e-06	1.589332e-06
9.400000e+02	9.600000e+02	3.412113e-05	1.489168e-06	1.489168e-06
9.600000e+02	9.800000e+02	3.015658e-05	1.399984e-06	1.399984e-06
9.800000e+02	1.000000e+03	2.294240e-05	1.221101e-06	1.221101e-06
1.000000e+03	1.020000e+03	2.164255e-05	1.186004e-06	1.186004e-06
1.020000e+03	1.040000e+03	1.735303e-05	1.061988e-06	1.061988e-06
1.040000e+03	1.060000e+03	1.624815e-05	1.027624e-06	1.027624e-06
1.060000e+03	1.080000e+03	1.364845e-05	9.418327e-07	9.418327e-07
1.080000e+03	1.100000e+03	1.189365e-05	8.792040e-07	8.792040e-07
1.100000e+03	1.120000e+03	8.254065e-06	7.324297e-07	7.324297e-07
1.120000e+03	1.140000e+03	7.149190e-06	6.816484e-07	6.816484e-07
1.140000e+03	1.160000e+03	7.214180e-06	6.847399e-07	6.847399e-07
1.160000e+03	1.180000e+03	6.564255e-06	6.531679e-07	6.531679e-07
1.180000e+03	1.200000e+03	5.914330e-06	6.199901e-07	6.199901e-07
1.200000e+03	1.220000e+03	4.809454e-06	5.590876e-07	5.590876e-07
1.220000e+03	1.240000e+03	3.704580e-06	4.906836e-07	4.906836e-07
1.240000e+03	1.260000e+03	4.029543e-06	5.117524e-07	5.117524e-07
1.260000e+03	1.280000e+03	3.769573e-06	4.949691e-07	4.949691e-07
1.280000e+03	1.300000e+03	3.899558e-06	5.034307e-07	5.034307e-07
1.300000e+03	1.320000e+03	3.249631e-06	4.595673e-07	4.595673e-07
1.320000e+03	1.340000e+03	2.014772e-06	3.618636e-07	3.618636e-07
1.340000e+03	1.360000e+03	2.534712e-06	4.058788e-07	4.058788e-07
1.360000e+03	1.380000e+03	1.494830e-06	3.116937e-07	3.116937e-07
1.380000e+03	1.400000e+03	1.429838e-06	3.048425e-07	3.048425e-07
1.400000e+03	1.420000e+03	1.039882e-06	2.599705e-07	2.599705e-07
1.420000e+03	1.440000e+03	1.234860e-06	2.832963e-07	2.832963e-07
1.440000e+03	1.460000e+03	1.104875e-06	2.679715e-07	2.679715e-07
1.460000e+03	1.480000e+03	7.149190e-07	2.155561e-07	2.155561e-07
1.480000e+03	1.500000e+03	1.234860e-06	2.832963e-07	2.832963e-07
1.500000e+03	1.520000e+03	7.799115e-07	2.251411e-07	2.251411e-07
1.520000e+03	1.540000e+03	7.149190e-07	2.155561e-07	2.155561e-07
1.540000e+03	1.560000e+03	5.849335e-07	1.949779e-07	1.949779e-07
1.560000e+03	1.580000e+03	5.849335e-07	1.949779e-07	1.949779e-07
1.580000e+03	1.600000e+03	7.149190e-07	2.155561e-07	2.155561e-07
1.600000e+03	1.620000e+03	4.549484e-07	1.719544e-07	1.719544e-07
1.620000e+03	1.640000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.640000e+03	1.660000e+03	3.249632e-07	1.453279e-07	1.453279e-07
1.660000e+03	1.680000e+03	3.899558e-07	1.591988e-07	1.591988e-07
1.680000e+03	1.700000e+03	2.599705e-07	1.299853e-07	1.299853e-07
1.700000e+03	1.720000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.720000e+03	1.740000e+03	4.549484e-07	1.719544e-07	1.719544e-07
1.740000e+03	1.760000e+03	1.299853e-07	9.191346e-08	9.191346e-08
1.760000e+03	1.780000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.780000e+03	1.800000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.800000e+03	1.820000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.820000e+03	1.840000e+03	3.899558e-07	1.591988e-07	1.591988e-07
1.840000e+03	1.860000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.860000e+03	1.880000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.880000e+03	1.900000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.900000e+03	1.920000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.920000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.960000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.960000e+03	1.980000e+03	1.299853e-07	9.191346e-08	9.191346e-08
1.980000e+03	2.000000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.000000e+03	2.020000e+03	1.299853e-07	9.191346e-08	9.191346e-08
2.020000e+03	2.040000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.040000e+03	2.060000e+03	1.949779e-07	1.125705e-07	1.125705e-07
2.060000e+03	2.080000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.080000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.160000e+03	2.599705e-07	1.299853e-07	1.299853e-07
2.160000e+03	2.180000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.180000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.220000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.220000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.340000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.340000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.380000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.380000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.440000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.440000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.920000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.920000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> FiguresNF2/SHT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SHT //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SHT //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SHT //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SHT //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SHT
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SHT //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SHT //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SHT //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SHT //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SHT
RatioPlot=0
RatioPlotReference=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SHT
RatioPlotYLabel=Ratio
Rebin=2
LegendYPos=0.95
XLabel=$H_{\textrm{T}}$ [GeV]
YLabel=Frequency (normalised to unity)
XMax=4000
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SHT
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SHT
ScaledBy=5.42629812864965075e-05
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	8.000000e+01	1.366704e-03	1.203176e-05	1.203176e-05
8.000000e+01	1.000000e+02	2.223821e-03	1.534765e-05	1.534765e-05
1.000000e+02	1.200000e+02	2.545821e-03	1.642124e-05	1.642124e-05
1.200000e+02	1.400000e+02	2.644964e-03	1.673794e-05	1.673794e-05
1.400000e+02	1.600000e+02	2.626640e-03	1.667985e-05	1.667985e-05
1.600000e+02	1.800000e+02	2.572831e-03	1.650812e-05	1.650812e-05
1.800000e+02	2.000000e+02	2.436193e-03	1.606378e-05	1.606378e-05
2.000000e+02	2.200000e+02	2.299237e-03	1.560572e-05	1.560572e-05
2.200000e+02	2.400000e+02	2.163763e-03	1.513899e-05	1.513899e-05
2.400000e+02	2.600000e+02	2.033585e-03	1.467652e-05	1.467652e-05
2.600000e+02	2.800000e+02	1.884342e-03	1.412771e-05	1.412771e-05
2.800000e+02	3.000000e+02	1.777997e-03	1.372326e-05	1.372326e-05
3.000000e+02	3.200000e+02	1.631296e-03	1.314493e-05	1.314493e-05
3.200000e+02	3.400000e+02	1.515100e-03	1.266813e-05	1.266813e-05
3.400000e+02	3.600000e+02	1.397421e-03	1.216622e-05	1.216622e-05
3.600000e+02	3.800000e+02	1.277836e-03	1.163401e-05	1.163401e-05
3.800000e+02	4.000000e+02	1.213330e-03	1.133656e-05	1.133656e-05
4.000000e+02	4.200000e+02	1.108150e-03	1.083406e-05	1.083406e-05
4.200000e+02	4.400000e+02	1.034217e-03	1.046641e-05	1.046641e-05
4.400000e+02	4.600000e+02	9.710875e-04	1.014194e-05	1.014194e-05
4.600000e+02	4.800000e+02	8.833845e-04	9.673126e-06	9.673126e-06
4.800000e+02	5.000000e+02	8.220560e-04	9.331312e-06	9.331312e-06
5.000000e+02	5.200000e+02	7.560670e-04	8.948951e-06	8.948951e-06
5.200000e+02	5.400000e+02	7.007760e-04	8.615522e-06	8.615522e-06
5.400000e+02	5.600000e+02	6.390240e-04	8.227170e-06	8.227170e-06
5.600000e+02	5.800000e+02	6.019515e-04	7.984959e-06	7.984959e-06
5.800000e+02	6.000000e+02	5.625485e-04	7.719195e-06	7.719195e-06
6.000000e+02	6.200000e+02	5.310900e-04	7.500255e-06	7.500255e-06
6.200000e+02	6.400000e+02	4.918992e-04	7.218217e-06	7.218217e-06
6.400000e+02	6.600000e+02	4.405272e-04	6.830906e-06	6.830906e-06
6.600000e+02	6.800000e+02	4.166949e-04	6.643563e-06	6.643563e-06
6.800000e+02	7.000000e+02	3.843889e-04	6.380833e-06	6.380833e-06
7.000000e+02	7.200000e+02	3.528243e-04	6.113236e-06	6.113236e-06
7.200000e+02	7.400000e+02	3.256025e-04	5.872672e-06	5.872672e-06
7.400000e+02	7.600000e+02	3.011346e-04	5.647707e-06	5.647707e-06
7.600000e+02	7.800000e+02	2.866234e-04	5.509950e-06	5.509950e-06
7.800000e+02	8.000000e+02	2.568595e-04	5.216026e-06	5.216026e-06
8.000000e+02	8.200000e+02	2.541055e-04	5.187989e-06	5.187989e-06
8.200000e+02	8.400000e+02	2.305909e-04	4.942117e-06	4.942117e-06
8.400000e+02	8.600000e+02	2.193633e-04	4.820298e-06	4.820298e-06
8.600000e+02	8.800000e+02	1.993442e-04	4.595086e-06	4.595086e-06
8.800000e+02	9.000000e+02	1.912941e-04	4.501349e-06	4.501349e-06
9.000000e+02	9.200000e+02	1.725460e-04	4.275081e-06	4.275081e-06
9.200000e+02	9.400000e+02	1.613183e-04	4.133651e-06	4.133651e-06
9.400000e+02	9.600000e+02	1.443709e-04	3.910495e-06	3.910495e-06
9.600000e+02	9.800000e+02	1.389689e-04	3.836638e-06	3.836638e-06
9.800000e+02	1.000000e+03	1.335670e-04	3.761330e-06	3.761330e-06
1.000000e+03	1.020000e+03	1.291183e-04	3.698160e-06	3.698160e-06
1.020000e+03	1.040000e+03	1.148189e-04	3.487374e-06	3.487374e-06
1.040000e+03	1.060000e+03	1.082517e-04	3.386174e-06	3.386174e-06
1.060000e+03	1.080000e+03	1.080398e-04	3.382859e-06	3.382859e-06
1.080000e+03	1.100000e+03	9.056280e-05	3.097183e-06	3.097183e-06
1.100000e+03	1.120000e+03	9.246940e-05	3.129615e-06	3.129615e-06
1.120000e+03	1.140000e+03	8.177135e-05	2.943015e-06	2.943015e-06
1.140000e+03	1.160000e+03	8.622005e-05	3.022011e-06	3.022011e-06
1.160000e+03	1.180000e+03	7.901740e-05	2.893032e-06	2.893032e-06
1.180000e+03	1.200000e+03	7.223840e-05	2.766152e-06	2.766152e-06
1.200000e+03	1.220000e+03	6.588315e-05	2.641673e-06	2.641673e-06
1.220000e+03	1.240000e+03	6.514170e-05	2.626766e-06	2.626766e-06
1.240000e+03	1.260000e+03	5.846865e-05	2.488590e-06	2.488590e-06
1.260000e+03	1.280000e+03	5.878640e-05	2.495344e-06	2.495344e-06
1.280000e+03	1.300000e+03	5.571465e-05	2.429275e-06	2.429275e-06
1.300000e+03	1.320000e+03	5.190150e-05	2.344671e-06	2.344671e-06
1.320000e+03	1.340000e+03	4.988899e-05	2.298763e-06	2.298763e-06
1.340000e+03	1.360000e+03	4.745280e-05	2.241934e-06	2.241934e-06
1.360000e+03	1.380000e+03	4.575806e-05	2.201536e-06	2.201536e-06
1.380000e+03	1.400000e+03	4.289818e-05	2.131628e-06	2.131628e-06
1.400000e+03	1.420000e+03	3.802579e-05	2.006925e-06	2.006925e-06
1.420000e+03	1.440000e+03	4.109751e-05	2.086410e-06	2.086410e-06
1.440000e+03	1.460000e+03	3.802579e-05	2.006925e-06	2.006925e-06
1.460000e+03	1.480000e+03	3.791988e-05	2.004128e-06	2.004128e-06
1.480000e+03	1.500000e+03	3.919093e-05	2.037440e-06	2.037440e-06
1.500000e+03	1.520000e+03	3.633105e-05	1.961693e-06	1.961693e-06
1.520000e+03	1.540000e+03	3.495407e-05	1.924158e-06	1.924158e-06
1.540000e+03	1.560000e+03	3.251788e-05	1.855893e-06	1.855893e-06
1.560000e+03	1.580000e+03	2.679812e-05	1.684783e-06	1.684783e-06
1.580000e+03	1.600000e+03	2.912839e-05	1.756508e-06	1.756508e-06
1.600000e+03	1.620000e+03	2.616259e-05	1.664686e-06	1.664686e-06
1.620000e+03	1.640000e+03	2.923432e-05	1.759699e-06	1.759699e-06
1.640000e+03	1.660000e+03	2.732773e-05	1.701350e-06	1.701350e-06
1.660000e+03	1.680000e+03	2.711588e-05	1.694743e-06	1.694743e-06
1.680000e+03	1.700000e+03	2.425601e-05	1.602882e-06	1.602882e-06
1.700000e+03	1.720000e+03	2.266719e-05	1.549497e-06	1.549497e-06
1.720000e+03	1.740000e+03	2.245534e-05	1.542239e-06	1.542239e-06
1.740000e+03	1.760000e+03	2.648036e-05	1.674765e-06	1.674765e-06
1.760000e+03	1.780000e+03	2.446785e-05	1.609866e-06	1.609866e-06
1.780000e+03	1.800000e+03	2.171389e-05	1.516564e-06	1.516564e-06
1.800000e+03	1.820000e+03	2.192574e-05	1.523944e-06	1.523944e-06
1.820000e+03	1.840000e+03	2.181982e-05	1.520259e-06	1.520259e-06
1.840000e+03	1.860000e+03	1.821849e-05	1.389147e-06	1.389147e-06
1.860000e+03	1.880000e+03	1.885402e-05	1.413168e-06	1.413168e-06
1.880000e+03	1.900000e+03	1.948955e-05	1.436788e-06	1.436788e-06
1.900000e+03	1.920000e+03	1.715927e-05	1.348160e-06	1.348160e-06
1.920000e+03	1.940000e+03	1.906586e-05	1.421085e-06	1.421085e-06
1.940000e+03	1.960000e+03	2.001915e-05	1.456179e-06	1.456179e-06
1.960000e+03	1.980000e+03	1.578229e-05	1.292936e-06	1.292936e-06
1.980000e+03	2.000000e+03	1.662966e-05	1.327192e-06	1.327192e-06
2.000000e+03	2.020000e+03	1.451124e-05	1.239779e-06	1.239779e-06
2.020000e+03	2.040000e+03	1.895994e-05	1.417132e-06	1.417132e-06
2.040000e+03	2.060000e+03	1.578229e-05	1.292936e-06	1.292936e-06
2.060000e+03	2.080000e+03	1.366386e-05	1.203036e-06	1.203036e-06
2.080000e+03	2.100000e+03	1.493492e-05	1.257747e-06	1.257747e-06
2.100000e+03	2.120000e+03	1.398163e-05	1.216945e-06	1.216945e-06
2.120000e+03	2.140000e+03	1.165136e-05	1.110913e-06	1.110913e-06
2.140000e+03	2.160000e+03	1.101583e-05	1.080191e-06	1.080191e-06
2.160000e+03	2.180000e+03	1.080399e-05	1.069754e-06	1.069754e-06
2.180000e+03	2.200000e+03	1.165136e-05	1.110913e-06	1.110913e-06
2.200000e+03	2.220000e+03	1.186320e-05	1.120967e-06	1.120967e-06
2.220000e+03	2.240000e+03	9.850695e-06	1.021469e-06	1.021469e-06
2.240000e+03	2.260000e+03	1.143952e-05	1.100768e-06	1.100768e-06
2.260000e+03	2.280000e+03	9.850695e-06	1.021469e-06	1.021469e-06
2.280000e+03	2.300000e+03	9.003320e-06	9.765474e-07	9.765474e-07
2.300000e+03	2.320000e+03	8.473715e-06	9.473901e-07	9.473901e-07
2.320000e+03	2.340000e+03	8.367795e-06	9.414503e-07	9.414503e-07
2.340000e+03	2.360000e+03	9.321085e-06	9.936311e-07	9.936311e-07
2.360000e+03	2.380000e+03	6.884895e-06	8.539659e-07	8.539659e-07
2.380000e+03	2.400000e+03	8.155950e-06	9.294568e-07	9.294568e-07
2.400000e+03	2.420000e+03	8.473715e-06	9.473901e-07	9.473901e-07
2.420000e+03	2.440000e+03	6.673050e-06	8.407253e-07	8.407253e-07
2.440000e+03	2.460000e+03	7.626345e-06	8.987732e-07	8.987732e-07
2.460000e+03	2.480000e+03	6.461205e-06	8.272728e-07	8.272728e-07
2.480000e+03	2.500000e+03	6.249365e-06	8.135980e-07	8.135980e-07
2.500000e+03	2.520000e+03	5.931600e-06	7.926434e-07	7.926434e-07
2.520000e+03	2.540000e+03	6.037520e-06	7.996893e-07	7.996893e-07
2.540000e+03	2.560000e+03	5.507915e-06	7.638103e-07	7.638103e-07
2.560000e+03	2.580000e+03	7.096735e-06	8.670043e-07	8.670043e-07
2.580000e+03	2.600000e+03	4.766465e-06	7.105426e-07	7.105426e-07
2.600000e+03	2.620000e+03	4.660543e-06	7.026034e-07	7.026034e-07
2.620000e+03	2.640000e+03	3.919093e-06	6.442950e-07	6.442950e-07
2.640000e+03	2.660000e+03	4.130936e-06	6.614792e-07	6.614792e-07
2.660000e+03	2.680000e+03	2.859878e-06	5.503840e-07	5.503840e-07
2.680000e+03	2.700000e+03	4.448700e-06	6.864494e-07	6.864494e-07
2.700000e+03	2.720000e+03	3.495407e-06	6.084723e-07	6.084723e-07
2.720000e+03	2.740000e+03	3.601329e-06	6.176229e-07	6.176229e-07
2.740000e+03	2.760000e+03	3.601329e-06	6.176229e-07	6.176229e-07
2.760000e+03	2.780000e+03	3.283564e-06	5.897455e-07	5.897455e-07
2.780000e+03	2.800000e+03	2.330271e-06	4.968156e-07	4.968156e-07
2.800000e+03	2.820000e+03	1.694743e-06	4.236857e-07	4.236857e-07
2.820000e+03	2.840000e+03	2.648036e-06	5.296072e-07	5.296072e-07
2.840000e+03	2.860000e+03	1.800665e-06	4.367253e-07	4.367253e-07
2.860000e+03	2.880000e+03	2.436193e-06	5.079813e-07	5.079813e-07
2.880000e+03	2.900000e+03	1.588821e-06	4.102319e-07	4.102319e-07
2.900000e+03	2.920000e+03	2.118428e-06	4.736950e-07	4.736950e-07
2.920000e+03	2.940000e+03	2.012507e-06	4.617008e-07	4.617008e-07
2.940000e+03	2.960000e+03	2.436193e-06	5.079813e-07	5.079813e-07
2.960000e+03	2.980000e+03	1.059215e-06	3.349530e-07	3.349530e-07
2.980000e+03	3.000000e+03	1.165136e-06	3.513017e-07	3.513017e-07
3.000000e+03	3.020000e+03	1.165136e-06	3.513017e-07	3.513017e-07
3.020000e+03	3.040000e+03	9.532930e-07	3.177643e-07	3.177643e-07
3.040000e+03	3.060000e+03	1.588821e-06	4.102319e-07	4.102319e-07
3.060000e+03	3.080000e+03	9.532930e-07	3.177643e-07	3.177643e-07
3.080000e+03	3.100000e+03	1.482900e-06	3.963217e-07	3.963217e-07
3.100000e+03	3.120000e+03	1.165136e-06	3.513017e-07	3.513017e-07
3.120000e+03	3.140000e+03	7.414500e-07	2.802418e-07	2.802418e-07
3.140000e+03	3.160000e+03	1.271057e-06	3.669226e-07	3.669226e-07
3.160000e+03	3.180000e+03	9.532930e-07	3.177643e-07	3.177643e-07
3.180000e+03	3.200000e+03	1.059215e-06	3.349530e-07	3.349530e-07
3.200000e+03	3.220000e+03	1.165136e-06	3.513017e-07	3.513017e-07
3.220000e+03	3.240000e+03	5.296070e-07	2.368475e-07	2.368475e-07
3.240000e+03	3.260000e+03	4.236857e-07	2.118429e-07	2.118429e-07
3.260000e+03	3.280000e+03	8.473715e-07	2.995911e-07	2.995911e-07
3.280000e+03	3.300000e+03	8.473715e-07	2.995911e-07	2.995911e-07
3.300000e+03	3.320000e+03	9.532930e-07	3.177643e-07	3.177643e-07
3.320000e+03	3.340000e+03	9.532930e-07	3.177643e-07	3.177643e-07
3.340000e+03	3.360000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.360000e+03	3.380000e+03	6.355285e-07	2.594535e-07	2.594535e-07
3.380000e+03	3.400000e+03	5.296070e-07	2.368475e-07	2.368475e-07
3.400000e+03	3.420000e+03	3.177643e-07	1.834613e-07	1.834613e-07
3.420000e+03	3.440000e+03	3.177643e-07	1.834613e-07	1.834613e-07
3.440000e+03	3.460000e+03	7.414500e-07	2.802418e-07	2.802418e-07
3.460000e+03	3.480000e+03	3.177643e-07	1.834613e-07	1.834613e-07
3.480000e+03	3.500000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.500000e+03	3.520000e+03	4.236857e-07	2.118429e-07	2.118429e-07
3.520000e+03	3.540000e+03	7.414500e-07	2.802418e-07	2.802418e-07
3.540000e+03	3.560000e+03	3.177643e-07	1.834613e-07	1.834613e-07
3.560000e+03	3.580000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.620000e+03	3.640000e+03	3.177643e-07	1.834613e-07	1.834613e-07
3.640000e+03	3.660000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.660000e+03	3.680000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.680000e+03	3.700000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.700000e+03	3.720000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.720000e+03	3.740000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.740000e+03	3.760000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.760000e+03	3.780000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.780000e+03	3.800000e+03	3.177643e-07	1.834613e-07	1.834613e-07
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	3.177643e-07	1.834613e-07	1.834613e-07
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.940000e+03	3.960000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.960000e+03	3.980000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.020000e+03	4.040000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.120000e+03	4.140000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	2.118428e-07	1.497955e-07	1.497955e-07
4.260000e+03	4.280000e+03	2.118428e-07	1.497955e-07	1.497955e-07
4.280000e+03	4.300000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.540000e+03	4.560000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.860000e+03	4.880000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	1.059215e-07	1.059214e-07	1.059214e-07
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SHT
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SHT
ScaledBy=9.31224684723240916e-05
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	8.000000e+01	2.118772e-03	1.962499e-05	1.962499e-05
8.000000e+01	1.000000e+02	3.365750e-03	2.473479e-05	2.473479e-05
1.000000e+02	1.200000e+02	3.673495e-03	2.584087e-05	2.584087e-05
1.200000e+02	1.400000e+02	3.654227e-03	2.577301e-05	2.577301e-05
1.400000e+02	1.600000e+02	3.490629e-03	2.518948e-05	2.518948e-05
1.600000e+02	1.800000e+02	3.231055e-03	2.423480e-05	2.423480e-05
1.800000e+02	2.000000e+02	2.996382e-03	2.333812e-05	2.333812e-05
2.000000e+02	2.200000e+02	2.705543e-03	2.217658e-05	2.217658e-05
2.200000e+02	2.400000e+02	2.470507e-03	2.119144e-05	2.119144e-05
2.400000e+02	2.600000e+02	2.198753e-03	1.999197e-05	1.999197e-05
2.600000e+02	2.800000e+02	1.978805e-03	1.896570e-05	1.896570e-05
2.800000e+02	3.000000e+02	1.793394e-03	1.805532e-05	1.805532e-05
3.000000e+02	3.200000e+02	1.551815e-03	1.679528e-05	1.679528e-05
3.200000e+02	3.400000e+02	1.394761e-03	1.592272e-05	1.592272e-05
3.400000e+02	3.600000e+02	1.255885e-03	1.510923e-05	1.510923e-05
3.600000e+02	3.800000e+02	1.098286e-03	1.412944e-05	1.412944e-05
3.800000e+02	4.000000e+02	9.919475e-04	1.342801e-05	1.342801e-05
4.000000e+02	4.200000e+02	8.754295e-04	1.261473e-05	1.261473e-05
4.200000e+02	4.400000e+02	8.061730e-04	1.210547e-05	1.210547e-05
4.400000e+02	4.600000e+02	7.211025e-04	1.144895e-05	1.144895e-05
4.600000e+02	4.800000e+02	6.371220e-04	1.076165e-05	1.076165e-05
4.800000e+02	5.000000e+02	5.762275e-04	1.023445e-05	1.023445e-05
5.000000e+02	5.200000e+02	5.156965e-04	9.681983e-06	9.681983e-06
5.200000e+02	5.400000e+02	4.744333e-04	9.286562e-06	9.286562e-06
5.400000e+02	5.600000e+02	4.269900e-04	8.810006e-06	8.810006e-06
5.600000e+02	5.800000e+02	3.780925e-04	8.290225e-06	8.290225e-06
5.800000e+02	6.000000e+02	3.377383e-04	7.835333e-06	7.835333e-06
6.000000e+02	6.200000e+02	2.939305e-04	7.309533e-06	7.309533e-06
6.200000e+02	6.400000e+02	2.846600e-04	7.193339e-06	7.193339e-06
6.400000e+02	6.600000e+02	2.455783e-04	6.681321e-06	6.681321e-06
6.600000e+02	6.800000e+02	2.257648e-04	6.406126e-06	6.406126e-06
6.800000e+02	7.000000e+02	2.223111e-04	6.356937e-06	6.356937e-06
7.000000e+02	7.200000e+02	1.988621e-04	6.012337e-06	6.012337e-06
7.200000e+02	7.400000e+02	1.679603e-04	5.525489e-06	5.525489e-06
7.400000e+02	7.600000e+02	1.454201e-04	5.141379e-06	5.141379e-06
7.600000e+02	7.800000e+02	1.483286e-04	5.192538e-06	5.192538e-06
7.800000e+02	8.000000e+02	1.230618e-04	4.729650e-06	4.729650e-06
8.000000e+02	8.200000e+02	1.183356e-04	4.637941e-06	4.637941e-06
8.200000e+02	8.400000e+02	1.103375e-04	4.478463e-06	4.478463e-06
8.400000e+02	8.600000e+02	1.050661e-04	4.370172e-06	4.370172e-06
8.600000e+02	8.800000e+02	9.615910e-05	4.180830e-06	4.180830e-06
8.800000e+02	9.000000e+02	8.870630e-05	4.015546e-06	4.015546e-06
9.000000e+02	9.200000e+02	7.670915e-05	3.734142e-06	3.734142e-06
9.200000e+02	9.400000e+02	7.761800e-05	3.756199e-06	3.756199e-06
9.400000e+02	9.600000e+02	6.307600e-05	3.386097e-06	3.386097e-06
9.600000e+02	9.800000e+02	6.489375e-05	3.434541e-06	3.434541e-06
9.800000e+02	1.000000e+03	5.998580e-05	3.302111e-06	3.302111e-06
1.000000e+03	1.020000e+03	5.598675e-05	3.190142e-06	3.190142e-06
1.020000e+03	1.040000e+03	5.525965e-05	3.169359e-06	3.169359e-06
1.040000e+03	1.060000e+03	5.416900e-05	3.137927e-06	3.137927e-06
1.060000e+03	1.080000e+03	5.362370e-05	3.122092e-06	3.122092e-06
1.080000e+03	1.100000e+03	4.744333e-05	2.936669e-06	2.936669e-06
1.100000e+03	1.120000e+03	4.562558e-05	2.879861e-06	2.879861e-06
1.120000e+03	1.140000e+03	4.162653e-05	2.750758e-06	2.750758e-06
1.140000e+03	1.160000e+03	4.326250e-05	2.804291e-06	2.804291e-06
1.160000e+03	1.180000e+03	4.108120e-05	2.732681e-06	2.732681e-06
1.180000e+03	1.200000e+03	3.908167e-05	2.665348e-06	2.665348e-06
1.200000e+03	1.220000e+03	3.580972e-05	2.551337e-06	2.551337e-06
1.220000e+03	1.240000e+03	3.653682e-05	2.577108e-06	2.577108e-06
1.240000e+03	1.260000e+03	3.580972e-05	2.551337e-06	2.551337e-06
1.260000e+03	1.280000e+03	3.435552e-05	2.498996e-06	2.498996e-06
1.280000e+03	1.300000e+03	2.944759e-05	2.313621e-06	2.313621e-06
1.300000e+03	1.320000e+03	2.944759e-05	2.313621e-06	2.313621e-06
1.320000e+03	1.340000e+03	3.108356e-05	2.377019e-06	2.377019e-06
1.340000e+03	1.360000e+03	2.526676e-05	2.143098e-06	2.143098e-06
1.360000e+03	1.380000e+03	2.908404e-05	2.299295e-06	2.299295e-06
1.380000e+03	1.400000e+03	2.781161e-05	2.248435e-06	2.248435e-06
1.400000e+03	1.420000e+03	2.599385e-05	2.173716e-06	2.173716e-06
1.420000e+03	1.440000e+03	1.890463e-05	1.853751e-06	1.853751e-06
1.440000e+03	1.460000e+03	2.490321e-05	2.127624e-06	2.127624e-06
1.460000e+03	1.480000e+03	2.599385e-05	2.173716e-06	2.173716e-06
1.480000e+03	1.500000e+03	2.144948e-05	1.974584e-06	1.974584e-06
1.500000e+03	1.520000e+03	2.090415e-05	1.949322e-06	1.949322e-06
1.520000e+03	1.540000e+03	1.926818e-05	1.871491e-06	1.871491e-06
1.540000e+03	1.560000e+03	2.344900e-05	2.064570e-06	2.064570e-06
1.560000e+03	1.580000e+03	1.908640e-05	1.862642e-06	1.862642e-06
1.580000e+03	1.600000e+03	1.963172e-05	1.889063e-06	1.889063e-06
1.600000e+03	1.620000e+03	1.908640e-05	1.862642e-06	1.862642e-06
1.620000e+03	1.640000e+03	1.672332e-05	1.743527e-06	1.743527e-06
1.640000e+03	1.660000e+03	1.872284e-05	1.844817e-06	1.844817e-06
1.660000e+03	1.680000e+03	1.581444e-05	1.695487e-06	1.695487e-06
1.680000e+03	1.700000e+03	1.508735e-05	1.656051e-06	1.656051e-06
1.700000e+03	1.720000e+03	1.072474e-05	1.396242e-06	1.396242e-06
1.720000e+03	1.740000e+03	1.254249e-05	1.509938e-06	1.509938e-06
1.740000e+03	1.760000e+03	1.436024e-05	1.615653e-06	1.615653e-06
1.760000e+03	1.780000e+03	1.326959e-05	1.553088e-06	1.553088e-06
1.780000e+03	1.800000e+03	1.308782e-05	1.542414e-06	1.542414e-06
1.800000e+03	1.820000e+03	1.345137e-05	1.563690e-06	1.563690e-06
1.820000e+03	1.840000e+03	1.036119e-05	1.372373e-06	1.372373e-06
1.840000e+03	1.860000e+03	1.072474e-05	1.396242e-06	1.396242e-06
1.860000e+03	1.880000e+03	8.725210e-06	1.259376e-06	1.259376e-06
1.880000e+03	1.900000e+03	8.361660e-06	1.232859e-06	1.232859e-06
1.900000e+03	1.920000e+03	9.088760e-06	1.285345e-06	1.285345e-06
1.920000e+03	1.940000e+03	7.089235e-06	1.135186e-06	1.135186e-06
1.940000e+03	1.960000e+03	6.907460e-06	1.120538e-06	1.120538e-06
1.960000e+03	1.980000e+03	6.180355e-06	1.059923e-06	1.059923e-06
1.980000e+03	2.000000e+03	7.089235e-06	1.135186e-06	1.135186e-06
2.000000e+03	2.020000e+03	6.543910e-06	1.090651e-06	1.090651e-06
2.020000e+03	2.040000e+03	6.362135e-06	1.075397e-06	1.075397e-06
2.040000e+03	2.060000e+03	5.635030e-06	1.012082e-06	1.012082e-06
2.060000e+03	2.080000e+03	6.180355e-06	1.059923e-06	1.059923e-06
2.080000e+03	2.100000e+03	5.271480e-06	9.788895e-07	9.788895e-07
2.100000e+03	2.120000e+03	5.089705e-06	9.618641e-07	9.618641e-07
2.120000e+03	2.140000e+03	4.362605e-06	8.905131e-07	8.905131e-07
2.140000e+03	2.160000e+03	4.180830e-06	8.717633e-07	8.717633e-07
2.160000e+03	2.180000e+03	3.635505e-06	8.129234e-07	8.129234e-07
2.180000e+03	2.200000e+03	4.362605e-06	8.905131e-07	8.905131e-07
2.200000e+03	2.220000e+03	3.453729e-06	7.923397e-07	7.923397e-07
2.220000e+03	2.240000e+03	3.635505e-06	8.129234e-07	8.129234e-07
2.240000e+03	2.260000e+03	3.635505e-06	8.129234e-07	8.129234e-07
2.260000e+03	2.280000e+03	3.817280e-06	8.329986e-07	8.329986e-07
2.280000e+03	2.300000e+03	2.363078e-06	6.553999e-07	6.553999e-07
2.300000e+03	2.320000e+03	2.544853e-06	6.801406e-07	6.801406e-07
2.320000e+03	2.340000e+03	3.090179e-06	7.494785e-07	7.494785e-07
2.340000e+03	2.360000e+03	2.363078e-06	6.553999e-07	6.553999e-07
2.360000e+03	2.380000e+03	1.817752e-06	5.748237e-07	5.748237e-07
2.380000e+03	2.400000e+03	2.726628e-06	7.040124e-07	7.040124e-07
2.400000e+03	2.420000e+03	2.363078e-06	6.553999e-07	6.553999e-07
2.420000e+03	2.440000e+03	2.544853e-06	6.801406e-07	6.801406e-07
2.440000e+03	2.460000e+03	1.817752e-06	5.748237e-07	5.748237e-07
2.460000e+03	2.480000e+03	2.181302e-06	6.296878e-07	6.296878e-07
2.480000e+03	2.500000e+03	1.090652e-06	4.452565e-07	4.452565e-07
2.500000e+03	2.520000e+03	9.088760e-07	4.064617e-07	4.064617e-07
2.520000e+03	2.540000e+03	3.453729e-06	7.923397e-07	7.923397e-07
2.540000e+03	2.560000e+03	7.271010e-07	3.635504e-07	3.635504e-07
2.560000e+03	2.580000e+03	9.088760e-07	4.064617e-07	4.064617e-07
2.580000e+03	2.600000e+03	1.635977e-06	5.453256e-07	5.453256e-07
2.600000e+03	2.620000e+03	1.090652e-06	4.452565e-07	4.452565e-07
2.620000e+03	2.640000e+03	1.090652e-06	4.452565e-07	4.452565e-07
2.640000e+03	2.660000e+03	1.454201e-06	5.141379e-07	5.141379e-07
2.660000e+03	2.680000e+03	5.453255e-07	3.148439e-07	3.148439e-07
2.680000e+03	2.700000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.700000e+03	2.720000e+03	7.271010e-07	3.635504e-07	3.635504e-07
2.720000e+03	2.740000e+03	1.272427e-06	4.809320e-07	4.809320e-07
2.740000e+03	2.760000e+03	9.088760e-07	4.064617e-07	4.064617e-07
2.760000e+03	2.780000e+03	9.088760e-07	4.064617e-07	4.064617e-07
2.780000e+03	2.800000e+03	7.271010e-07	3.635504e-07	3.635504e-07
2.800000e+03	2.820000e+03	9.088760e-07	4.064617e-07	4.064617e-07
2.820000e+03	2.840000e+03	3.635504e-07	2.570690e-07	2.570690e-07
2.840000e+03	2.860000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.860000e+03	2.880000e+03	3.635504e-07	2.570690e-07	2.570690e-07
2.880000e+03	2.900000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.900000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.940000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.940000e+03	2.960000e+03	3.635504e-07	2.570690e-07	2.570690e-07
2.960000e+03	2.980000e+03	5.453255e-07	3.148439e-07	3.148439e-07
2.980000e+03	3.000000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.000000e+03	3.020000e+03	9.088760e-07	4.064617e-07	4.064617e-07
3.020000e+03	3.040000e+03	3.635504e-07	2.570690e-07	2.570690e-07
3.040000e+03	3.060000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.120000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	3.635504e-07	2.570690e-07	2.570690e-07
3.180000e+03	3.200000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.200000e+03	3.220000e+03	3.635504e-07	2.570690e-07	2.570690e-07
3.220000e+03	3.240000e+03	3.635504e-07	2.570690e-07	2.570690e-07
3.240000e+03	3.260000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.360000e+03	3.380000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SHT
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SHT
ScaledBy=1.15182999804886929e-02
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	8.000000e+01	2.530604e-02	1.705445e-03	1.705445e-03
8.000000e+01	1.000000e+02	1.033914e-02	6.524607e-04	6.524607e-04
1.000000e+02	1.200000e+02	6.405065e-03	5.025594e-04	5.025594e-04
1.200000e+02	1.400000e+02	3.345127e-03	2.493896e-04	2.493896e-04
1.400000e+02	1.600000e+02	1.800634e-03	1.295445e-04	1.295445e-04
1.600000e+02	1.800000e+02	9.443445e-04	6.116441e-05	6.116441e-05
1.800000e+02	2.000000e+02	8.645675e-04	1.928700e-04	1.928700e-04
2.000000e+02	2.200000e+02	3.451115e-04	2.806753e-05	2.806753e-05
2.200000e+02	2.400000e+02	2.285732e-04	1.735939e-05	1.735939e-05
2.400000e+02	2.600000e+02	1.336407e-04	8.227576e-06	8.227576e-06
2.600000e+02	2.800000e+02	9.200640e-05	6.547227e-06	6.547227e-06
2.800000e+02	3.000000e+02	6.047085e-05	3.812086e-06	3.812086e-06
3.000000e+02	3.200000e+02	4.285963e-05	2.170675e-06	2.170675e-06
3.200000e+02	3.400000e+02	2.708433e-05	1.351412e-06	1.351412e-06
3.400000e+02	3.600000e+02	1.826178e-05	1.236734e-06	1.236734e-06
3.600000e+02	3.800000e+02	1.267068e-05	7.991502e-07	7.991502e-07
3.800000e+02	4.000000e+02	1.016174e-05	6.221415e-07	6.221415e-07
4.000000e+02	4.200000e+02	6.136615e-06	4.075258e-07	4.075258e-07
4.200000e+02	4.400000e+02	4.358087e-06	3.442819e-07	3.442819e-07
4.400000e+02	4.600000e+02	3.023644e-06	2.257192e-07	2.257192e-07
4.600000e+02	4.800000e+02	2.632486e-06	1.853234e-07	1.853234e-07
4.800000e+02	5.000000e+02	1.862476e-06	1.653997e-07	1.653997e-07
5.000000e+02	5.200000e+02	1.381310e-06	1.321634e-07	1.321634e-07
5.200000e+02	5.400000e+02	1.088980e-06	9.578400e-08	9.578400e-08
5.400000e+02	5.600000e+02	8.701550e-07	9.366017e-08	9.366017e-08
5.600000e+02	5.800000e+02	6.463165e-07	9.266213e-08	9.266213e-08
5.800000e+02	6.000000e+02	4.848864e-07	5.189147e-08	5.189147e-08
6.000000e+02	6.200000e+02	3.096041e-07	3.395290e-08	3.395290e-08
6.200000e+02	6.400000e+02	2.877566e-07	2.840613e-08	2.840613e-08
6.400000e+02	6.600000e+02	2.877570e-07	3.862980e-08	3.862980e-08
6.600000e+02	6.800000e+02	1.786978e-07	2.763243e-08	2.763243e-08
6.800000e+02	7.000000e+02	1.199590e-07	1.404003e-08	1.404003e-08
7.000000e+02	7.200000e+02	1.085441e-07	1.713599e-08	1.713599e-08
7.200000e+02	7.400000e+02	7.951405e-08	1.108619e-08	1.108619e-08
7.400000e+02	7.600000e+02	7.538995e-08	1.260498e-08	1.260498e-08
7.600000e+02	7.800000e+02	6.555440e-08	9.178986e-09	9.178986e-09
7.800000e+02	8.000000e+02	3.817820e-08	7.612854e-09	7.612854e-09
8.000000e+02	8.200000e+02	2.969775e-08	5.414183e-09	5.414183e-09
8.200000e+02	8.400000e+02	2.678684e-08	4.928474e-09	4.928474e-09
8.400000e+02	8.600000e+02	2.064457e-08	3.369051e-09	3.369051e-09
8.600000e+02	8.800000e+02	2.060803e-08	3.595335e-09	3.595335e-09
8.800000e+02	9.000000e+02	1.040325e-08	1.550392e-09	1.550392e-09
9.000000e+02	9.200000e+02	1.257317e-08	2.413781e-09	2.413781e-09
9.200000e+02	9.400000e+02	8.953380e-09	2.239669e-09	2.239669e-09
9.400000e+02	9.600000e+02	8.381775e-09	1.438038e-09	1.438038e-09
9.600000e+02	9.800000e+02	5.988330e-09	1.072050e-09	1.072050e-09
9.800000e+02	1.000000e+03	6.667020e-09	1.787378e-09	1.787378e-09
1.000000e+03	1.020000e+03	5.093255e-09	1.134303e-09	1.134303e-09
1.020000e+03	1.040000e+03	4.291849e-09	9.395878e-10	9.395878e-10
1.040000e+03	1.060000e+03	3.179240e-09	6.387928e-10	6.387928e-10
1.060000e+03	1.080000e+03	2.880459e-09	7.930102e-10	7.930102e-10
1.080000e+03	1.100000e+03	3.742498e-09	9.449669e-10	9.449669e-10
1.100000e+03	1.120000e+03	3.150920e-09	1.089089e-09	1.089089e-09
1.120000e+03	1.140000e+03	2.827027e-09	7.216999e-10	7.216999e-10
1.140000e+03	1.160000e+03	1.439624e-09	4.908998e-10	4.908998e-10
1.160000e+03	1.180000e+03	1.222364e-09	3.604542e-10	3.604542e-10
1.180000e+03	1.200000e+03	1.782110e-09	5.777543e-10	5.777543e-10
1.200000e+03	1.220000e+03	9.238850e-10	2.804519e-10	2.804519e-10
1.220000e+03	1.240000e+03	1.907626e-09	4.424786e-10	4.424786e-10
1.240000e+03	1.260000e+03	9.730455e-10	2.728491e-10	2.728491e-10
1.260000e+03	1.280000e+03	1.274543e-09	4.753736e-10	4.753736e-10
1.280000e+03	1.300000e+03	7.921150e-10	2.383878e-10	2.383878e-10
1.300000e+03	1.320000e+03	1.343696e-09	8.020641e-10	8.020641e-10
1.320000e+03	1.340000e+03	3.370850e-10	1.016156e-10	1.016156e-10
1.340000e+03	1.360000e+03	3.334374e-10	1.268005e-10	1.268005e-10
1.360000e+03	1.380000e+03	6.361100e-10	2.063760e-10	2.063760e-10
1.380000e+03	1.400000e+03	3.325939e-10	1.010211e-10	1.010211e-10
1.400000e+03	1.420000e+03	3.016159e-10	1.692461e-10	1.692461e-10
1.420000e+03	1.440000e+03	3.510178e-10	1.100376e-10	1.100376e-10
1.440000e+03	1.460000e+03	2.783147e-10	9.224008e-11	9.224008e-11
1.460000e+03	1.480000e+03	1.783373e-10	6.313492e-11	6.313492e-11
1.480000e+03	1.500000e+03	1.995485e-10	8.984175e-11	8.984175e-11
1.500000e+03	1.520000e+03	3.159357e-11	1.483000e-11	1.483000e-11
1.520000e+03	1.540000e+03	2.866251e-10	9.620668e-11	9.620668e-11
1.540000e+03	1.560000e+03	9.879845e-11	3.695048e-11	3.695048e-11
1.560000e+03	1.580000e+03	3.176488e-11	1.984523e-11	1.984523e-11
1.580000e+03	1.600000e+03	1.202306e-10	5.191060e-11	5.191060e-11
1.600000e+03	1.620000e+03	7.324895e-11	3.289438e-11	3.289438e-11
1.620000e+03	1.640000e+03	3.580627e-11	1.613971e-11	1.613971e-11
1.640000e+03	1.660000e+03	2.541170e-11	1.220761e-11	1.220761e-11
1.660000e+03	1.680000e+03	1.008029e-10	5.690332e-11	5.690332e-11
1.680000e+03	1.700000e+03	5.502265e-11	3.543976e-11	3.543976e-11
1.700000e+03	1.720000e+03	5.471870e-11	2.598674e-11	2.598674e-11
1.720000e+03	1.740000e+03	1.187568e-10	5.381956e-11	5.381956e-11
1.740000e+03	1.760000e+03	4.898142e-11	2.752636e-11	2.752636e-11
1.760000e+03	1.780000e+03	7.866770e-11	4.716334e-11	4.716334e-11
1.780000e+03	1.800000e+03	2.535661e-11	2.291264e-11	2.291264e-11
1.800000e+03	1.820000e+03	3.058482e-11	1.637232e-11	1.637232e-11
1.820000e+03	1.840000e+03	6.256490e-11	3.356595e-11	3.356595e-11
1.840000e+03	1.860000e+03	1.273572e-11	9.873074e-12	9.873074e-12
1.860000e+03	1.880000e+03	3.572671e-11	2.484910e-11	2.484910e-11
1.880000e+03	1.900000e+03	4.568009e-11	2.461899e-11	2.461899e-11
1.900000e+03	1.920000e+03	2.057874e-11	1.432829e-11	1.432829e-11
1.920000e+03	1.940000e+03	4.174215e-11	2.529761e-11	2.529761e-11
1.940000e+03	1.960000e+03	3.126533e-12	2.311428e-12	2.311428e-12
1.960000e+03	1.980000e+03	6.796905e-11	3.569142e-11	3.569142e-11
1.980000e+03	2.000000e+03	1.229912e-11	7.534627e-12	7.534627e-12
2.000000e+03	2.020000e+03	6.873495e-12	6.477540e-12	6.477540e-12
2.020000e+03	2.040000e+03	2.795737e-11	1.266796e-11	1.266796e-11
2.040000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.080000e+03	6.046805e-12	5.071427e-12	5.071427e-12
2.080000e+03	2.100000e+03	1.091144e-11	6.698181e-12	6.698181e-12
2.100000e+03	2.120000e+03	1.824619e-11	1.051619e-11	1.051619e-11
2.120000e+03	2.140000e+03	3.748650e-13	3.748649e-13	3.748649e-13
2.140000e+03	2.160000e+03	8.513820e-12	8.069882e-12	8.069882e-12
2.160000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.200000e+03	1.385466e-12	6.980806e-13	6.980806e-13
2.200000e+03	2.220000e+03	3.250166e-13	3.250167e-13	3.250167e-13
2.220000e+03	2.240000e+03	1.013838e-11	7.180252e-12	7.180252e-12
2.240000e+03	2.260000e+03	1.122395e-11	7.999628e-12	7.999628e-12
2.260000e+03	2.280000e+03	9.159955e-12	6.312381e-12	6.312381e-12
2.280000e+03	2.300000e+03	3.815993e-12	3.396235e-12	3.396235e-12
2.300000e+03	2.320000e+03	2.782962e-13	2.782962e-13	2.782962e-13
2.320000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.360000e+03	4.044870e-12	3.666974e-12	3.666974e-12
2.360000e+03	2.380000e+03	4.322020e-12	4.322019e-12	4.322019e-12
2.380000e+03	2.400000e+03	1.423917e-11	1.359550e-11	1.359550e-11
2.400000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.460000e+03	6.470005e-12	5.770594e-12	5.770594e-12
2.460000e+03	2.480000e+03	1.711574e-13	1.711574e-13	1.711574e-13
2.480000e+03	2.500000e+03	2.349458e-12	2.349458e-12	2.349458e-12
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.560000e+03	1.943670e-13	1.943669e-13	1.943669e-13
2.560000e+03	2.580000e+03	2.276567e-12	2.276567e-12	2.276567e-12
2.580000e+03	2.600000e+03	9.272105e-12	9.272105e-12	9.272105e-12
2.600000e+03	2.620000e+03	2.266970e-12	1.984259e-12	1.984259e-12
2.620000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.660000e+03	3.912034e-12	2.768575e-12	2.768575e-12
2.660000e+03	2.680000e+03	1.714396e-13	1.714396e-13	1.714396e-13
2.680000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.720000e+03	2.497367e-12	2.210210e-12	2.210210e-12
2.720000e+03	2.740000e+03	1.981284e-12	1.981284e-12	1.981284e-12
2.740000e+03	2.760000e+03	2.126163e-12	1.987647e-12	1.987647e-12
2.760000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.800000e+03	3.945035e-12	2.794301e-12	2.794301e-12
2.800000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	1.639766e-12	1.639766e-12	1.639766e-12
2.880000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.960000e+03	3.856923e-12	3.856924e-12	3.856924e-12
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	1.462018e-12	1.462017e-12	1.462017e-12
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	2.281146e-13	2.281146e-13	2.281146e-13
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	5.791540e-13	5.791539e-13	5.791539e-13
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	3.877364e-13	3.877364e-13	3.877364e-13
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	2.241841e-13	2.241840e-13	2.241840e-13
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SHT
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SHT
ScaledBy=1.04351129027040502e-06
Title=$t\overline{t}$ (had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	8.000000e+01	1.993107e-05	1.019762e-06	1.019762e-06
8.000000e+01	1.000000e+02	6.240200e-05	1.804399e-06	1.804399e-06
1.000000e+02	1.200000e+02	1.272562e-04	2.576755e-06	2.576755e-06
1.200000e+02	1.400000e+02	2.325987e-04	3.483672e-06	3.483672e-06
1.400000e+02	1.600000e+02	3.940298e-04	4.534174e-06	4.534174e-06
1.600000e+02	1.800000e+02	6.093060e-04	5.638342e-06	5.638342e-06
1.800000e+02	2.000000e+02	9.062375e-04	6.876296e-06	6.876296e-06
2.000000e+02	2.200000e+02	1.273762e-03	8.152254e-06	8.152254e-06
2.200000e+02	2.400000e+02	1.706662e-03	9.436424e-06	9.436424e-06
2.400000e+02	2.600000e+02	2.189235e-03	1.068759e-05	1.068759e-05
2.600000e+02	2.800000e+02	2.673320e-03	1.181025e-05	1.181025e-05
2.800000e+02	3.000000e+02	3.104707e-03	1.272752e-05	1.272752e-05
3.000000e+02	3.200000e+02	3.444370e-03	1.340567e-05	1.340567e-05
3.200000e+02	3.400000e+02	3.556600e-03	1.362232e-05	1.362232e-05
3.400000e+02	3.600000e+02	3.534999e-03	1.358089e-05	1.358089e-05
3.600000e+02	3.800000e+02	3.365324e-03	1.325095e-05	1.325095e-05
3.800000e+02	4.000000e+02	3.086184e-03	1.268950e-05	1.268950e-05
4.000000e+02	4.200000e+02	2.792801e-03	1.207129e-05	1.207129e-05
4.200000e+02	4.400000e+02	2.420216e-03	1.123727e-05	1.123727e-05
4.400000e+02	4.600000e+02	2.126520e-03	1.053339e-05	1.053339e-05
4.600000e+02	4.800000e+02	1.830319e-03	9.772304e-06	9.772304e-06
4.800000e+02	5.000000e+02	1.567771e-03	9.044299e-06	9.044299e-06
5.000000e+02	5.200000e+02	1.336947e-03	8.352003e-06	8.352003e-06
5.200000e+02	5.400000e+02	1.139567e-03	7.710871e-06	7.710871e-06
5.400000e+02	5.600000e+02	9.670220e-04	7.103163e-06	7.103163e-06
5.600000e+02	5.800000e+02	8.184260e-04	6.534663e-06	6.534663e-06
5.800000e+02	6.000000e+02	6.887695e-04	5.994744e-06	5.994744e-06
6.000000e+02	6.200000e+02	5.868185e-04	5.533317e-06	5.533317e-06
6.200000e+02	6.400000e+02	4.888851e-04	5.050530e-06	5.050530e-06
6.400000e+02	6.600000e+02	4.261178e-04	4.715182e-06	4.715182e-06
6.600000e+02	6.800000e+02	3.594375e-04	4.330572e-06	4.330572e-06
6.800000e+02	7.000000e+02	2.975572e-04	3.940205e-06	3.940205e-06
7.000000e+02	7.200000e+02	2.581125e-04	3.669764e-06	3.669764e-06
7.200000e+02	7.400000e+02	2.143894e-04	3.344531e-06	3.344531e-06
7.400000e+02	7.600000e+02	1.895538e-04	3.144849e-06	3.144849e-06
7.600000e+02	7.800000e+02	1.622660e-04	2.909694e-06	2.909694e-06
7.800000e+02	8.000000e+02	1.334651e-04	2.638867e-06	2.638867e-06
8.000000e+02	8.200000e+02	1.161428e-04	2.461670e-06	2.461670e-06
8.200000e+02	8.400000e+02	1.011684e-04	2.297503e-06	2.297503e-06
8.400000e+02	8.600000e+02	8.457660e-05	2.100674e-06	2.100674e-06
8.600000e+02	8.800000e+02	7.304580e-05	1.952231e-06	1.952231e-06
8.800000e+02	9.000000e+02	6.589775e-05	1.854253e-06	1.854253e-06
9.000000e+02	9.200000e+02	5.582785e-05	1.706707e-06	1.706707e-06
9.200000e+02	9.400000e+02	4.794935e-05	1.581703e-06	1.581703e-06
9.400000e+02	9.600000e+02	4.398400e-05	1.514889e-06	1.514889e-06
9.600000e+02	9.800000e+02	3.615766e-05	1.373516e-06	1.373516e-06
9.800000e+02	1.000000e+03	3.245320e-05	1.301255e-06	1.301255e-06
1.000000e+03	1.020000e+03	2.890527e-05	1.228067e-06	1.228067e-06
1.020000e+03	1.040000e+03	2.207027e-05	1.073093e-06	1.073093e-06
1.040000e+03	1.060000e+03	2.055717e-05	1.035655e-06	1.035655e-06
1.060000e+03	1.080000e+03	2.003541e-05	1.022428e-06	1.022428e-06
1.080000e+03	1.100000e+03	1.747882e-05	9.549696e-07	9.549696e-07
1.100000e+03	1.120000e+03	1.570485e-05	9.052123e-07	9.052123e-07
1.120000e+03	1.140000e+03	1.220908e-05	7.981327e-07	7.981327e-07
1.140000e+03	1.160000e+03	1.325260e-05	8.315416e-07	8.315416e-07
1.160000e+03	1.180000e+03	9.809005e-06	7.153953e-07	7.153953e-07
1.180000e+03	1.200000e+03	1.017424e-05	7.285921e-07	7.285921e-07
1.200000e+03	1.220000e+03	7.982860e-06	6.453761e-07	6.453761e-07
1.220000e+03	1.240000e+03	7.617630e-06	6.304397e-07	6.304397e-07
1.240000e+03	1.260000e+03	5.374085e-06	5.295241e-07	5.295241e-07
1.260000e+03	1.280000e+03	5.426260e-06	5.320883e-07	5.320883e-07
1.280000e+03	1.300000e+03	5.321910e-06	5.269473e-07	5.269473e-07
1.300000e+03	1.320000e+03	4.695801e-06	4.949809e-07	4.949809e-07
1.320000e+03	1.340000e+03	3.965343e-06	4.548560e-07	4.548560e-07
1.340000e+03	1.360000e+03	3.547938e-06	4.302507e-07	4.302507e-07
1.360000e+03	1.380000e+03	3.443587e-06	4.238763e-07	4.238763e-07
1.380000e+03	1.400000e+03	3.391412e-06	4.206529e-07	4.206529e-07
1.400000e+03	1.420000e+03	2.765305e-06	3.798438e-07	3.798438e-07
1.420000e+03	1.440000e+03	2.400076e-06	3.538719e-07	3.538719e-07
1.440000e+03	1.460000e+03	2.087022e-06	3.299872e-07	3.299872e-07
1.460000e+03	1.480000e+03	2.087022e-06	3.299872e-07	3.299872e-07
1.480000e+03	1.500000e+03	2.191373e-06	3.381363e-07	3.381363e-07
1.500000e+03	1.520000e+03	1.513092e-06	2.809740e-07	2.809740e-07
1.520000e+03	1.540000e+03	1.617442e-06	2.905012e-07	2.905012e-07
1.540000e+03	1.560000e+03	1.147862e-06	2.447251e-07	2.447251e-07
1.560000e+03	1.580000e+03	1.095687e-06	2.390985e-07	2.390985e-07
1.580000e+03	1.600000e+03	8.869845e-07	2.151254e-07	2.151254e-07
1.600000e+03	1.620000e+03	9.391600e-07	2.213621e-07	2.213621e-07
1.620000e+03	1.640000e+03	7.304580e-07	1.952231e-07	1.952231e-07
1.640000e+03	1.660000e+03	6.261070e-07	1.807415e-07	1.807415e-07
1.660000e+03	1.680000e+03	1.095687e-06	2.390985e-07	2.390985e-07
1.680000e+03	1.700000e+03	7.304580e-07	1.952231e-07	1.952231e-07
1.700000e+03	1.720000e+03	5.739310e-07	1.730467e-07	1.730467e-07
1.720000e+03	1.740000e+03	6.261070e-07	1.807415e-07	1.807415e-07
1.740000e+03	1.760000e+03	5.739310e-07	1.730467e-07	1.730467e-07
1.760000e+03	1.780000e+03	7.304580e-07	1.952231e-07	1.952231e-07
1.780000e+03	1.800000e+03	4.174045e-07	1.475748e-07	1.475748e-07
1.800000e+03	1.820000e+03	1.565267e-07	9.037072e-08	9.037072e-08
1.820000e+03	1.840000e+03	4.174045e-07	1.475748e-07	1.475748e-07
1.840000e+03	1.860000e+03	4.174045e-07	1.475748e-07	1.475748e-07
1.860000e+03	1.880000e+03	4.174045e-07	1.475748e-07	1.475748e-07
1.880000e+03	1.900000e+03	1.043512e-07	7.378740e-08	7.378740e-08
1.900000e+03	1.920000e+03	2.608778e-07	1.166681e-07	1.166681e-07
1.920000e+03	1.940000e+03	2.087022e-07	1.043511e-07	1.043511e-07
1.940000e+03	1.960000e+03	1.043512e-07	7.378740e-08	7.378740e-08
1.960000e+03	1.980000e+03	3.130534e-07	1.278035e-07	1.278035e-07
1.980000e+03	2.000000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.000000e+03	2.020000e+03	2.608778e-07	1.166681e-07	1.166681e-07
2.020000e+03	2.040000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.040000e+03	2.060000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.060000e+03	2.080000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.080000e+03	2.100000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.100000e+03	2.120000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.120000e+03	2.140000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.140000e+03	2.160000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.160000e+03	2.180000e+03	2.087022e-07	1.043511e-07	1.043511e-07
2.180000e+03	2.200000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.200000e+03	2.220000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.220000e+03	2.240000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.240000e+03	2.260000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.260000e+03	2.280000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.280000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.320000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.320000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.360000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.360000e+03	2.380000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.380000e+03	2.400000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.400000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.460000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.460000e+03	2.480000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.480000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.540000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.580000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.580000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.640000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.640000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.760000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.760000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SHT
LineColor=lilac
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SHT
ScaledBy=1.29985259671553238e-06
Title=$t\overline{t}$ (non-had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	8.000000e+01	7.662630e-05	2.231624e-06	2.231624e-06
8.000000e+01	1.000000e+02	2.691345e-04	4.182315e-06	4.182315e-06
1.000000e+02	1.200000e+02	5.686205e-04	6.079157e-06	6.079157e-06
1.200000e+02	1.400000e+02	9.920475e-04	8.029681e-06	8.029681e-06
1.400000e+02	1.600000e+02	1.518878e-03	9.935585e-06	9.935585e-06
1.600000e+02	1.800000e+02	2.184402e-03	1.191512e-05	1.191512e-05
1.800000e+02	2.000000e+02	2.828934e-03	1.355949e-05	1.355949e-05
2.000000e+02	2.200000e+02	3.399374e-03	1.486386e-05	1.486386e-05
2.200000e+02	2.400000e+02	3.835410e-03	1.578839e-05	1.578839e-05
2.400000e+02	2.600000e+02	4.039877e-03	1.620377e-05	1.620377e-05
2.600000e+02	2.800000e+02	4.023368e-03	1.617063e-05	1.617063e-05
2.800000e+02	3.000000e+02	3.809413e-03	1.573480e-05	1.573480e-05
3.000000e+02	3.200000e+02	3.480225e-03	1.503958e-05	1.503958e-05
3.200000e+02	3.400000e+02	3.064468e-03	1.411268e-05	1.411268e-05
3.400000e+02	3.600000e+02	2.671457e-03	1.317668e-05	1.317668e-05
3.600000e+02	3.800000e+02	2.257649e-03	1.211324e-05	1.211324e-05
3.800000e+02	4.000000e+02	1.904089e-03	1.112438e-05	1.112438e-05
4.000000e+02	4.200000e+02	1.584651e-03	1.014843e-05	1.014843e-05
4.200000e+02	4.400000e+02	1.316425e-03	9.249755e-06	9.249755e-06
4.400000e+02	4.600000e+02	1.092981e-03	8.428269e-06	8.428269e-06
4.600000e+02	4.800000e+02	8.884490e-04	7.598858e-06	7.598858e-06
4.800000e+02	5.000000e+02	7.468955e-04	6.967259e-06	6.967259e-06
5.000000e+02	5.200000e+02	6.027415e-04	6.258896e-06	6.258896e-06
5.200000e+02	5.400000e+02	5.004430e-04	5.703080e-06	5.703080e-06
5.400000e+02	5.600000e+02	4.145230e-04	5.190467e-06	5.190467e-06
5.600000e+02	5.800000e+02	3.415363e-04	4.711405e-06	4.711405e-06
5.800000e+02	6.000000e+02	2.720592e-04	4.204978e-06	4.204978e-06
6.000000e+02	6.200000e+02	2.231847e-04	3.808590e-06	3.808590e-06
6.200000e+02	6.400000e+02	1.812644e-04	3.432325e-06	3.432325e-06
6.400000e+02	6.600000e+02	1.544875e-04	3.168682e-06	3.168682e-06
6.600000e+02	6.800000e+02	1.239410e-04	2.838177e-06	2.838177e-06
6.800000e+02	7.000000e+02	1.039232e-04	2.598893e-06	2.598893e-06
7.000000e+02	7.200000e+02	8.299560e-05	2.322521e-06	2.322521e-06
7.200000e+02	7.400000e+02	7.032205e-05	2.137852e-06	2.137852e-06
7.400000e+02	7.600000e+02	6.063810e-05	1.985203e-06	1.985203e-06
7.600000e+02	7.800000e+02	5.075925e-05	1.816309e-06	1.816309e-06
7.800000e+02	8.000000e+02	4.185526e-05	1.649328e-06	1.649328e-06
8.000000e+02	8.200000e+02	3.360119e-05	1.477779e-06	1.477779e-06
8.200000e+02	8.400000e+02	2.690695e-05	1.322404e-06	1.322404e-06
8.400000e+02	8.600000e+02	2.495717e-05	1.273590e-06	1.273590e-06
8.600000e+02	8.800000e+02	2.053767e-05	1.155334e-06	1.155334e-06
8.800000e+02	9.000000e+02	1.787297e-05	1.077781e-06	1.077781e-06
9.000000e+02	9.200000e+02	1.488331e-05	9.835169e-07	9.835169e-07
9.200000e+02	9.400000e+02	1.150369e-05	8.646707e-07	8.646707e-07
9.400000e+02	9.600000e+02	1.039882e-05	8.220990e-07	8.220990e-07
9.600000e+02	9.800000e+02	8.189070e-06	7.295404e-07	7.295404e-07
9.800000e+02	1.000000e+03	6.954210e-06	6.722890e-07	6.722890e-07
1.000000e+03	1.020000e+03	5.979320e-06	6.233873e-07	6.233873e-07
1.020000e+03	1.040000e+03	5.979320e-06	6.233873e-07	6.233873e-07
1.040000e+03	1.060000e+03	4.484492e-06	5.398694e-07	5.398694e-07
1.060000e+03	1.080000e+03	3.379617e-06	4.686685e-07	4.686685e-07
1.080000e+03	1.100000e+03	2.859675e-06	4.311123e-07	4.311123e-07
1.100000e+03	1.120000e+03	2.599705e-06	4.110495e-07	4.110495e-07
1.120000e+03	1.140000e+03	2.794683e-06	4.261852e-07	4.261852e-07
1.140000e+03	1.160000e+03	1.819794e-06	3.439087e-07	3.439087e-07
1.160000e+03	1.180000e+03	2.989661e-06	4.408015e-07	4.408015e-07
1.180000e+03	1.200000e+03	8.449040e-07	2.343343e-07	2.343343e-07
1.200000e+03	1.220000e+03	1.234860e-06	2.832963e-07	2.832963e-07
1.220000e+03	1.240000e+03	1.624816e-06	3.249632e-07	3.249632e-07
1.240000e+03	1.260000e+03	9.748895e-07	2.517154e-07	2.517154e-07
1.260000e+03	1.280000e+03	8.449040e-07	2.343343e-07	2.343343e-07
1.280000e+03	1.300000e+03	9.098970e-07	2.431801e-07	2.431801e-07
1.300000e+03	1.320000e+03	9.748895e-07	2.517154e-07	2.517154e-07
1.320000e+03	1.340000e+03	6.499265e-07	2.055248e-07	2.055248e-07
1.340000e+03	1.360000e+03	6.499265e-07	2.055248e-07	2.055248e-07
1.360000e+03	1.380000e+03	4.549484e-07	1.719544e-07	1.719544e-07
1.380000e+03	1.400000e+03	2.599705e-07	1.299853e-07	1.299853e-07
1.400000e+03	1.420000e+03	3.249632e-07	1.453279e-07	1.453279e-07
1.420000e+03	1.440000e+03	6.499265e-07	2.055248e-07	2.055248e-07
1.440000e+03	1.460000e+03	1.299853e-07	9.191346e-08	9.191346e-08
1.460000e+03	1.480000e+03	3.249632e-07	1.453279e-07	1.453279e-07
1.480000e+03	1.500000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.500000e+03	1.520000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.520000e+03	1.540000e+03	2.599705e-07	1.299853e-07	1.299853e-07
1.540000e+03	1.560000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.560000e+03	1.580000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.580000e+03	1.600000e+03	2.599705e-07	1.299853e-07	1.299853e-07
1.600000e+03	1.620000e+03	2.599705e-07	1.299853e-07	1.299853e-07
1.620000e+03	1.640000e+03	1.299853e-07	9.191346e-08	9.191346e-08
1.640000e+03	1.660000e+03	1.299853e-07	9.191346e-08	9.191346e-08
1.660000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.700000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.700000e+03	1.720000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.720000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.760000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.760000e+03	1.780000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.780000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.820000e+03	1.299853e-07	9.191346e-08	9.191346e-08
1.820000e+03	1.840000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.840000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.900000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.900000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.980000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.980000e+03	2.000000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.000000e+03	2.020000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.020000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.100000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.100000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.140000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.140000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> FiguresNF2/Sbjetsvr-logmbboverpT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
RatioPlot=0
RatioPlotReference=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
RatioPlotYLabel=Ratio
Rebin=2
LegendYPos=0.95
XLabel=$\log{(M_{\textrm{bb}}/p^{\textrm{bb}}_{\textrm{T}})}$ 
YLabel=Frequency (normalised to unity)
YMax=500
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
ScaledBy=5.42629812864965075e-05
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-03	1.910823e-01	8.997713e-03	8.997713e-03
5.000000e-03	1.000000e-02	4.122462e+00	4.179268e-02	4.179268e-02
1.000000e-02	1.500000e-02	7.396282e+00	5.597945e-02	5.597945e-02
1.500000e-02	2.000000e-02	1.020701e+01	6.576142e-02	6.576142e-02
2.000000e-02	2.500000e-02	1.182464e+01	7.078087e-02	7.078087e-02
2.500000e-02	3.000000e-02	1.218393e+01	7.184815e-02	7.184815e-02
3.000000e-02	3.500000e-02	1.199497e+01	7.128882e-02	7.128882e-02
3.500000e-02	4.000000e-02	1.127385e+01	6.911275e-02	6.911275e-02
4.000000e-02	4.500000e-02	1.032734e+01	6.614793e-02	6.614793e-02
4.500000e-02	5.000000e-02	9.475308e+00	6.336049e-02	6.336049e-02
5.000000e-02	5.500000e-02	8.710132e+00	6.074832e-02	6.074832e-02
5.500000e-02	6.000000e-02	7.923346e+00	5.793970e-02	5.793970e-02
6.000000e-02	6.500000e-02	7.074704e+00	5.474898e-02	5.474898e-02
6.500000e-02	7.000000e-02	6.407822e+00	5.210473e-02	5.210473e-02
7.000000e-02	7.500000e-02	5.635868e+00	4.886550e-02	4.886550e-02
7.500000e-02	8.000000e-02	5.127868e+00	4.661121e-02	4.661121e-02
8.000000e-02	8.500000e-02	4.470308e+00	4.352017e-02	4.352017e-02
8.500000e-02	9.000000e-02	4.199572e+00	4.218174e-02	4.218174e-02
9.000000e-02	9.500000e-02	3.768260e+00	3.995696e-02	3.995696e-02
9.500000e-02	1.000000e-01	3.451344e+00	3.823984e-02	3.823984e-02
1.000000e-01	1.050000e-01	3.119174e+00	3.635312e-02	3.635312e-02
1.050000e-01	1.100000e-01	2.805224e+00	3.447511e-02	3.447511e-02
1.100000e-01	1.150000e-01	2.576010e+00	3.303662e-02	3.303662e-02
1.150000e-01	1.200000e-01	2.395096e+00	3.185542e-02	3.185542e-02
1.200000e-01	1.250000e-01	2.257822e+00	3.092906e-02	3.092906e-02
1.250000e-01	1.300000e-01	2.046402e+00	2.944539e-02	2.944539e-02
1.300000e-01	1.350000e-01	1.943870e+00	2.869826e-02	2.869826e-02
1.350000e-01	1.400000e-01	1.798546e+00	2.760468e-02	2.760468e-02
1.400000e-01	1.450000e-01	1.650256e+00	2.644220e-02	2.644220e-02
1.450000e-01	1.500000e-01	1.554927e+00	2.566711e-02	2.566711e-02
1.500000e-01	1.550000e-01	1.387994e+00	2.425023e-02	2.425023e-02
1.550000e-01	1.600000e-01	1.360031e+00	2.400471e-02	2.400471e-02
1.600000e-01	1.650000e-01	1.254110e+00	2.305100e-02	2.305100e-02
1.650000e-01	1.700000e-01	1.175304e+00	2.231501e-02	2.231501e-02
1.700000e-01	1.750000e-01	1.117259e+00	2.175699e-02	2.175699e-02
1.750000e-01	1.800000e-01	1.082093e+00	2.141186e-02	2.141186e-02
1.800000e-01	1.850000e-01	9.829508e-01	2.040741e-02	2.040741e-02
1.850000e-01	1.900000e-01	9.113480e-01	1.965007e-02	1.965007e-02
1.900000e-01	1.950000e-01	9.003322e-01	1.953095e-02	1.953095e-02
1.950000e-01	2.000000e-01	8.189846e-01	1.862772e-02	1.862772e-02
2.000000e-01	2.050000e-01	7.855134e-01	1.824310e-02	1.824310e-02
2.050000e-01	2.100000e-01	7.223842e-01	1.749468e-02	1.749468e-02
2.100000e-01	2.150000e-01	7.100972e-01	1.734526e-02	1.734526e-02
2.150000e-01	2.200000e-01	6.762024e-01	1.692623e-02	1.692623e-02
2.200000e-01	2.250000e-01	6.325628e-01	1.637094e-02	1.637094e-02
2.250000e-01	2.300000e-01	6.092600e-01	1.606657e-02	1.606657e-02
2.300000e-01	2.350000e-01	5.851100e-01	1.574493e-02	1.574493e-02
2.350000e-01	2.400000e-01	5.359624e-01	1.506916e-02	1.506916e-02
2.400000e-01	2.450000e-01	5.079992e-01	1.467079e-02	1.467079e-02
2.450000e-01	2.500000e-01	4.842728e-01	1.432409e-02	1.432409e-02
2.500000e-01	2.550000e-01	4.592754e-01	1.394949e-02	1.394949e-02
2.550000e-01	2.600000e-01	4.656306e-01	1.404568e-02	1.404568e-02
2.600000e-01	2.650000e-01	4.296174e-01	1.349158e-02	1.349158e-02
2.650000e-01	2.700000e-01	4.427516e-01	1.369626e-02	1.369626e-02
2.700000e-01	2.750000e-01	3.965698e-01	1.296229e-02	1.296229e-02
2.750000e-01	2.800000e-01	3.558960e-01	1.227958e-02	1.227958e-02
2.800000e-01	2.850000e-01	3.745382e-01	1.259708e-02	1.259708e-02
2.850000e-01	2.900000e-01	3.486934e-01	1.215469e-02	1.215469e-02
2.900000e-01	2.950000e-01	3.359828e-01	1.193110e-02	1.193110e-02
2.950000e-01	3.000000e-01	3.215774e-01	1.167252e-02	1.167252e-02
3.000000e-01	3.050000e-01	3.012406e-01	1.129740e-02	1.129740e-02
3.050000e-01	3.100000e-01	2.749720e-01	1.079360e-02	1.079360e-02
3.100000e-01	3.150000e-01	2.936142e-01	1.115348e-02	1.115348e-02
3.150000e-01	3.200000e-01	2.631088e-01	1.055819e-02	1.055819e-02
3.200000e-01	3.250000e-01	2.643798e-01	1.058367e-02	1.058367e-02
3.250000e-01	3.300000e-01	2.279430e-01	9.827317e-03	9.827317e-03
3.300000e-01	3.350000e-01	2.419246e-01	1.012423e-02	1.012423e-02
3.350000e-01	3.400000e-01	2.313324e-01	9.900113e-03	9.900113e-03
3.400000e-01	3.450000e-01	2.241298e-01	9.744771e-03	9.744771e-03
3.450000e-01	3.500000e-01	1.936244e-01	9.057366e-03	9.057366e-03
3.500000e-01	3.550000e-01	2.012508e-01	9.234015e-03	9.234015e-03
3.550000e-01	3.600000e-01	2.198928e-01	9.652227e-03	9.652227e-03
3.600000e-01	3.650000e-01	2.054876e-01	9.330711e-03	9.330711e-03
3.650000e-01	3.700000e-01	1.936244e-01	9.057366e-03	9.057366e-03
3.700000e-01	3.750000e-01	1.809138e-01	8.755033e-03	8.755033e-03
3.750000e-01	3.800000e-01	1.809138e-01	8.755033e-03	8.755033e-03
3.800000e-01	3.850000e-01	1.529505e-01	8.050029e-03	8.050029e-03
3.850000e-01	3.900000e-01	1.406637e-01	7.719922e-03	7.719922e-03
3.900000e-01	3.950000e-01	1.567637e-01	8.149758e-03	8.149758e-03
3.950000e-01	4.000000e-01	1.525269e-01	8.038871e-03	8.038871e-03
4.000000e-01	4.050000e-01	1.393926e-01	7.684962e-03	7.684962e-03
4.050000e-01	4.100000e-01	1.461716e-01	7.869612e-03	7.869612e-03
4.100000e-01	4.150000e-01	1.423584e-01	7.766289e-03	7.766289e-03
4.150000e-01	4.200000e-01	1.423584e-01	7.766289e-03	7.766289e-03
4.200000e-01	4.250000e-01	1.283768e-01	7.375053e-03	7.375053e-03
4.250000e-01	4.300000e-01	1.160899e-01	7.013247e-03	7.013247e-03
4.300000e-01	4.350000e-01	1.054977e-01	6.685647e-03	6.685647e-03
4.350000e-01	4.400000e-01	1.254110e-01	7.289365e-03	7.289365e-03
4.400000e-01	4.450000e-01	1.182083e-01	7.076946e-03	7.076946e-03
4.450000e-01	4.500000e-01	1.194794e-01	7.114894e-03	7.114894e-03
4.500000e-01	4.550000e-01	1.084635e-01	6.778970e-03	6.778970e-03
4.550000e-01	4.600000e-01	1.105820e-01	6.844852e-03	6.844852e-03
4.600000e-01	4.650000e-01	1.004135e-01	6.522558e-03	6.522558e-03
4.650000e-01	4.700000e-01	1.004135e-01	6.522558e-03	6.522558e-03
4.700000e-01	4.750000e-01	9.151612e-02	6.226883e-03	6.226883e-03
4.750000e-01	4.800000e-01	8.897400e-02	6.139790e-03	6.139790e-03
4.800000e-01	4.850000e-01	8.897400e-02	6.139790e-03	6.139790e-03
4.850000e-01	4.900000e-01	8.600820e-02	6.036592e-03	6.036592e-03
4.900000e-01	4.950000e-01	8.261872e-02	5.916449e-03	5.916449e-03
4.950000e-01	5.000000e-01	8.897400e-02	6.139790e-03	6.139790e-03
5.000000e-01	5.050000e-01	8.346608e-02	5.946713e-03	5.946713e-03
5.050000e-01	5.100000e-01	7.499238e-02	5.636772e-03	5.636772e-03
5.100000e-01	5.150000e-01	8.007660e-02	5.824716e-03	5.824716e-03
5.150000e-01	5.200000e-01	7.329764e-02	5.572716e-03	5.572716e-03
5.200000e-01	5.250000e-01	6.948446e-02	5.425825e-03	5.425825e-03
5.250000e-01	5.300000e-01	6.482392e-02	5.240703e-03	5.240703e-03
5.300000e-01	5.350000e-01	7.117920e-02	5.491595e-03	5.491595e-03
5.350000e-01	5.400000e-01	5.804494e-02	4.959114e-03	4.959114e-03
5.400000e-01	5.450000e-01	6.440024e-02	5.223549e-03	5.223549e-03
5.450000e-01	5.500000e-01	6.143444e-02	5.101852e-03	5.101852e-03
5.500000e-01	5.550000e-01	6.355286e-02	5.189069e-03	5.189069e-03
5.550000e-01	5.600000e-01	6.101074e-02	5.084229e-03	5.084229e-03
5.600000e-01	5.650000e-01	6.185812e-02	5.119414e-03	5.119414e-03
5.650000e-01	5.700000e-01	6.482392e-02	5.240703e-03	5.240703e-03
5.700000e-01	5.750000e-01	4.999492e-02	4.602405e-03	4.602405e-03
5.750000e-01	5.800000e-01	5.677388e-02	4.904517e-03	4.904517e-03
5.800000e-01	5.850000e-01	6.101074e-02	5.084229e-03	5.084229e-03
5.850000e-01	5.900000e-01	4.830018e-02	4.523725e-03	4.523725e-03
5.900000e-01	5.950000e-01	4.957124e-02	4.582862e-03	4.582862e-03
5.950000e-01	6.000000e-01	5.507914e-02	4.830761e-03	4.830761e-03
6.000000e-01	6.050000e-01	4.872386e-02	4.543523e-03	4.543523e-03
6.050000e-01	6.100000e-01	4.914754e-02	4.563235e-03	4.563235e-03
6.100000e-01	6.150000e-01	3.855540e-02	4.041704e-03	4.041704e-03
6.150000e-01	6.200000e-01	5.168966e-02	4.679762e-03	4.679762e-03
6.200000e-01	6.250000e-01	4.491068e-02	4.362111e-03	4.362111e-03
6.250000e-01	6.300000e-01	4.363962e-02	4.299940e-03	4.299940e-03
6.300000e-01	6.350000e-01	4.194488e-02	4.215620e-03	4.215620e-03
6.350000e-01	6.400000e-01	4.279226e-02	4.257989e-03	4.257989e-03
6.400000e-01	6.450000e-01	4.109752e-02	4.172821e-03	4.172821e-03
6.450000e-01	6.500000e-01	4.067382e-02	4.151255e-03	4.151255e-03
6.500000e-01	6.550000e-01	4.067382e-02	4.151255e-03	4.151255e-03
6.550000e-01	6.600000e-01	3.304748e-02	3.741891e-03	3.741891e-03
6.600000e-01	6.650000e-01	3.431854e-02	3.813171e-03	3.813171e-03
6.650000e-01	6.700000e-01	2.923432e-02	3.519398e-03	3.519398e-03
6.700000e-01	6.750000e-01	4.109752e-02	4.172821e-03	4.172821e-03
6.750000e-01	6.800000e-01	3.347118e-02	3.765801e-03	3.765801e-03
6.800000e-01	6.850000e-01	3.643698e-02	3.929100e-03	3.929100e-03
6.850000e-01	6.900000e-01	3.050538e-02	3.595093e-03	3.595093e-03
6.900000e-01	6.950000e-01	3.516592e-02	3.859961e-03	3.859961e-03
6.950000e-01	7.000000e-01	3.008168e-02	3.570039e-03	3.570039e-03
7.000000e-01	7.050000e-01	2.711588e-02	3.389486e-03	3.389486e-03
7.050000e-01	7.100000e-01	2.796326e-02	3.442039e-03	3.442039e-03
7.100000e-01	7.150000e-01	3.177642e-02	3.669226e-03	3.669226e-03
7.150000e-01	7.200000e-01	2.711588e-02	3.389486e-03	3.389486e-03
7.200000e-01	7.250000e-01	2.584482e-02	3.309091e-03	3.309091e-03
7.250000e-01	7.300000e-01	3.092906e-02	3.619972e-03	3.619972e-03
7.300000e-01	7.350000e-01	2.753958e-02	3.415864e-03	3.415864e-03
7.350000e-01	7.400000e-01	2.965800e-02	3.544809e-03	3.544809e-03
7.400000e-01	7.450000e-01	3.177642e-02	3.669226e-03	3.669226e-03
7.450000e-01	7.500000e-01	2.881062e-02	3.493802e-03	3.493802e-03
7.500000e-01	7.550000e-01	2.626852e-02	3.336105e-03	3.336105e-03
7.550000e-01	7.600000e-01	2.881062e-02	3.493802e-03	3.493802e-03
7.600000e-01	7.650000e-01	2.838694e-02	3.468017e-03	3.468017e-03
7.650000e-01	7.700000e-01	2.203166e-02	3.055241e-03	3.055241e-03
7.700000e-01	7.750000e-01	2.499746e-02	3.254392e-03	3.254392e-03
7.750000e-01	7.800000e-01	2.711588e-02	3.389486e-03	3.389486e-03
7.800000e-01	7.850000e-01	2.415008e-02	3.198757e-03	3.198757e-03
7.850000e-01	7.900000e-01	2.669220e-02	3.362901e-03	3.362901e-03
7.900000e-01	7.950000e-01	2.203166e-02	3.055241e-03	3.055241e-03
7.950000e-01	8.000000e-01	2.330272e-02	3.142137e-03	3.142137e-03
8.000000e-01	8.050000e-01	1.779480e-02	2.745798e-03	2.745798e-03
8.050000e-01	8.100000e-01	1.525269e-02	2.542114e-03	2.542114e-03
8.100000e-01	8.150000e-01	1.482900e-02	2.506559e-03	2.506559e-03
8.150000e-01	8.200000e-01	1.737111e-02	2.712912e-03	2.712912e-03
8.200000e-01	8.250000e-01	2.076060e-02	2.965800e-03	2.965800e-03
8.250000e-01	8.300000e-01	1.991323e-02	2.904643e-03	2.904643e-03
8.300000e-01	8.350000e-01	1.991323e-02	2.904643e-03	2.904643e-03
8.350000e-01	8.400000e-01	1.440531e-02	2.470491e-03	2.470491e-03
8.400000e-01	8.450000e-01	1.991323e-02	2.904643e-03	2.904643e-03
8.450000e-01	8.500000e-01	2.076060e-02	2.965800e-03	2.965800e-03
8.500000e-01	8.550000e-01	1.864217e-02	2.810413e-03	2.810413e-03
8.550000e-01	8.600000e-01	1.652374e-02	2.645917e-03	2.645917e-03
8.600000e-01	8.650000e-01	1.482900e-02	2.506559e-03	2.506559e-03
8.650000e-01	8.700000e-01	1.398163e-02	2.433889e-03	2.433889e-03
8.700000e-01	8.750000e-01	1.440531e-02	2.470491e-03	2.470491e-03
8.750000e-01	8.800000e-01	1.271057e-02	2.320622e-03	2.320622e-03
8.800000e-01	8.850000e-01	2.076060e-02	2.965800e-03	2.965800e-03
8.850000e-01	8.900000e-01	1.864217e-02	2.810413e-03	2.810413e-03
8.900000e-01	8.950000e-01	1.567637e-02	2.577180e-03	2.577180e-03
8.950000e-01	9.000000e-01	1.567637e-02	2.577180e-03	2.577180e-03
9.000000e-01	9.050000e-01	1.440531e-02	2.470491e-03	2.470491e-03
9.050000e-01	9.100000e-01	1.101583e-02	2.160381e-03	2.160381e-03
9.100000e-01	9.150000e-01	1.482900e-02	2.506559e-03	2.506559e-03
9.150000e-01	9.200000e-01	1.482900e-02	2.506559e-03	2.506559e-03
9.200000e-01	9.250000e-01	1.482900e-02	2.506559e-03	2.506559e-03
9.250000e-01	9.300000e-01	9.744772e-03	2.031925e-03	2.031925e-03
9.300000e-01	9.350000e-01	1.567637e-02	2.577180e-03	2.577180e-03
9.350000e-01	9.400000e-01	1.313426e-02	2.358982e-03	2.358982e-03
9.400000e-01	9.450000e-01	1.482900e-02	2.506559e-03	2.506559e-03
9.450000e-01	9.500000e-01	9.321086e-03	1.987262e-03	1.987262e-03
9.500000e-01	9.550000e-01	1.186320e-02	2.241934e-03	2.241934e-03
9.550000e-01	9.600000e-01	1.228689e-02	2.281618e-03	2.281618e-03
9.600000e-01	9.650000e-01	1.482900e-02	2.506559e-03	2.506559e-03
9.650000e-01	9.700000e-01	1.271057e-02	2.320622e-03	2.320622e-03
9.700000e-01	9.750000e-01	1.059214e-02	2.118429e-03	2.118429e-03
9.750000e-01	9.800000e-01	1.143951e-02	2.201536e-03	2.201536e-03
9.800000e-01	9.850000e-01	1.610006e-02	2.611774e-03	2.611774e-03
9.850000e-01	9.900000e-01	1.313426e-02	2.358982e-03	2.358982e-03
9.900000e-01	9.950000e-01	1.016846e-02	2.075628e-03	2.075628e-03
9.950000e-01	1.000000e+00	1.228689e-02	2.281618e-03	2.281618e-03
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
ScaledBy=9.31224684723240916e-05
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-03	3.533710e-01	1.602923e-02	1.602923e-02
5.000000e-03	1.000000e-02	4.428772e+00	5.674649e-02	5.674649e-02
1.000000e-02	1.500000e-02	7.280460e+00	7.275732e-02	7.275732e-02
1.500000e-02	2.000000e-02	1.063749e+01	8.794614e-02	8.794614e-02
2.000000e-02	2.500000e-02	1.296857e+01	9.710541e-02	9.710541e-02
2.500000e-02	3.000000e-02	1.342955e+01	9.881619e-02	9.881619e-02
3.000000e-02	3.500000e-02	1.351971e+01	9.914734e-02	9.914734e-02
3.500000e-02	4.000000e-02	1.248868e+01	9.529183e-02	9.529183e-02
4.000000e-02	4.500000e-02	1.153909e+01	9.159740e-02	9.159740e-02
4.500000e-02	5.000000e-02	1.037791e+01	8.686650e-02	8.686650e-02
5.000000e-02	5.500000e-02	9.311254e+00	8.228135e-02	8.228135e-02
5.500000e-02	6.000000e-02	8.407468e+00	7.818616e-02	7.818616e-02
6.000000e-02	6.500000e-02	7.596750e+00	7.432095e-02	7.432095e-02
6.500000e-02	7.000000e-02	6.585352e+00	6.919694e-02	6.919694e-02
7.000000e-02	7.500000e-02	5.699016e+00	6.437204e-02	6.437204e-02
7.500000e-02	8.000000e-02	5.179866e+00	6.137007e-02	6.137007e-02
8.000000e-02	8.500000e-02	4.363332e+00	5.632569e-02	5.632569e-02
8.500000e-02	9.000000e-02	3.821642e+00	5.271356e-02	5.271356e-02
9.000000e-02	9.500000e-02	3.505354e+00	5.048510e-02	5.048510e-02
9.500000e-02	1.000000e-01	3.054550e+00	4.712713e-02	4.712713e-02
1.000000e-01	1.050000e-01	2.833512e+00	4.538997e-02	4.538997e-02
1.050000e-01	1.100000e-01	2.499046e+00	4.262697e-02	4.262697e-02
1.100000e-01	1.150000e-01	2.351444e+00	4.134897e-02	4.134897e-02
1.150000e-01	1.200000e-01	2.175486e+00	3.977182e-02	3.977182e-02
1.200000e-01	1.250000e-01	1.936270e+00	3.752150e-02	3.752150e-02
1.250000e-01	1.300000e-01	1.838838e+00	3.656530e-02	3.656530e-02
1.300000e-01	1.350000e-01	1.598895e+00	3.409630e-02	3.409630e-02
1.350000e-01	1.400000e-01	1.473833e+00	3.273569e-02	3.273569e-02
1.400000e-01	1.450000e-01	1.371312e+00	3.157661e-02	3.157661e-02
1.450000e-01	1.500000e-01	1.344410e+00	3.126534e-02	3.126534e-02
1.500000e-01	1.550000e-01	1.220802e+00	2.979340e-02	2.979340e-02
1.550000e-01	1.600000e-01	1.064476e+00	2.782052e-02	2.782052e-02
1.600000e-01	1.650000e-01	1.084834e+00	2.808530e-02	2.808530e-02
1.650000e-01	1.700000e-01	9.619544e-01	2.644689e-02	2.644689e-02
1.700000e-01	1.750000e-01	9.037864e-01	2.563482e-02	2.563482e-02
1.750000e-01	1.800000e-01	8.819734e-01	2.532358e-02	2.532358e-02
1.800000e-01	1.850000e-01	8.354388e-01	2.464647e-02	2.464647e-02
1.850000e-01	1.900000e-01	7.714540e-01	2.368385e-02	2.368385e-02
1.900000e-01	1.950000e-01	7.365532e-01	2.314192e-02	2.314192e-02
1.950000e-01	2.000000e-01	6.485740e-01	2.171587e-02	2.171587e-02
2.000000e-01	2.050000e-01	6.362132e-01	2.150793e-02	2.150793e-02
2.050000e-01	2.100000e-01	5.991312e-01	2.087172e-02	2.087172e-02
2.100000e-01	2.150000e-01	5.925872e-01	2.075743e-02	2.075743e-02
2.150000e-01	2.200000e-01	5.256940e-01	1.955077e-02	1.955077e-02
2.200000e-01	2.250000e-01	5.460528e-01	1.992575e-02	1.992575e-02
2.250000e-01	2.300000e-01	4.980640e-01	1.903005e-02	1.903005e-02
2.300000e-01	2.350000e-01	4.842492e-01	1.876427e-02	1.876427e-02
2.350000e-01	2.400000e-01	4.253540e-01	1.758622e-02	1.758622e-02
2.400000e-01	2.450000e-01	4.137204e-01	1.734406e-02	1.734406e-02
2.450000e-01	2.500000e-01	3.926344e-01	1.689630e-02	1.689630e-02
2.500000e-01	2.550000e-01	3.846364e-01	1.672332e-02	1.672332e-02
2.550000e-01	2.600000e-01	3.759112e-01	1.653255e-02	1.653255e-02
2.600000e-01	2.650000e-01	3.548252e-01	1.606218e-02	1.606218e-02
2.650000e-01	2.700000e-01	3.199244e-01	1.525180e-02	1.525180e-02
2.700000e-01	2.750000e-01	3.235598e-01	1.533821e-02	1.533821e-02
2.750000e-01	2.800000e-01	3.039282e-01	1.486561e-02	1.486561e-02
2.800000e-01	2.850000e-01	2.762984e-01	1.417381e-02	1.417381e-02
2.850000e-01	2.900000e-01	2.842964e-01	1.437749e-02	1.437749e-02
2.900000e-01	2.950000e-01	2.697544e-01	1.400495e-02	1.400495e-02
2.950000e-01	3.000000e-01	2.624834e-01	1.381492e-02	1.381492e-02
3.000000e-01	3.050000e-01	2.544854e-01	1.360281e-02	1.360281e-02
3.050000e-01	3.100000e-01	2.370348e-01	1.312815e-02	1.312815e-02
3.100000e-01	3.150000e-01	2.144948e-01	1.248837e-02	1.248837e-02
3.150000e-01	3.200000e-01	2.326722e-01	1.300678e-02	1.300678e-02
3.200000e-01	3.250000e-01	2.217658e-01	1.269827e-02	1.269827e-02
3.250000e-01	3.300000e-01	1.883191e-01	1.170158e-02	1.170158e-02
3.300000e-01	3.350000e-01	1.795939e-01	1.142729e-02	1.142729e-02
3.350000e-01	3.400000e-01	1.628706e-01	1.088225e-02	1.088225e-02
3.400000e-01	3.450000e-01	1.941359e-01	1.188093e-02	1.188093e-02
3.450000e-01	3.500000e-01	1.810481e-01	1.147346e-02	1.147346e-02
3.500000e-01	3.550000e-01	1.723229e-01	1.119357e-02	1.119357e-02
3.550000e-01	3.600000e-01	1.410576e-01	1.012734e-02	1.012734e-02
3.600000e-01	3.650000e-01	1.388763e-01	1.004873e-02	1.004873e-02
3.650000e-01	3.700000e-01	1.446931e-01	1.025702e-02	1.025702e-02
3.700000e-01	3.750000e-01	1.490557e-01	1.041050e-02	1.041050e-02
3.750000e-01	3.800000e-01	1.359679e-01	9.942955e-03	9.942955e-03
3.800000e-01	3.850000e-01	1.163361e-01	9.197180e-03	9.197180e-03
3.850000e-01	3.900000e-01	1.279698e-01	9.646083e-03	9.646083e-03
3.900000e-01	3.950000e-01	1.192445e-01	9.311434e-03	9.311434e-03
3.950000e-01	4.000000e-01	1.308782e-01	9.755083e-03	9.755083e-03
4.000000e-01	4.050000e-01	1.076109e-01	8.845564e-03	8.845564e-03
4.050000e-01	4.100000e-01	1.148819e-01	9.139516e-03	9.139516e-03
4.100000e-01	4.150000e-01	1.076109e-01	8.845564e-03	8.845564e-03
4.150000e-01	4.200000e-01	1.025212e-01	8.633845e-03	8.633845e-03
4.200000e-01	4.250000e-01	1.003399e-01	8.541501e-03	8.541501e-03
4.250000e-01	4.300000e-01	1.097922e-01	8.934766e-03	8.934766e-03
4.300000e-01	4.350000e-01	9.815862e-02	8.448148e-03	8.448148e-03
4.350000e-01	4.400000e-01	8.143530e-02	7.694913e-03	7.694913e-03
4.400000e-01	4.450000e-01	9.888572e-02	8.479380e-03	8.479380e-03
4.450000e-01	4.500000e-01	8.143530e-02	7.694913e-03	7.694913e-03
4.500000e-01	4.550000e-01	8.070820e-02	7.660483e-03	7.660483e-03
4.550000e-01	4.600000e-01	9.088760e-02	8.129234e-03	8.129234e-03
4.600000e-01	4.650000e-01	8.725210e-02	7.964991e-03	7.964991e-03
4.650000e-01	4.700000e-01	8.216240e-02	7.729189e-03	7.729189e-03
4.700000e-01	4.750000e-01	7.634560e-02	7.450568e-03	7.450568e-03
4.750000e-01	4.800000e-01	6.471198e-02	6.859455e-03	6.859455e-03
4.800000e-01	4.850000e-01	5.380546e-02	6.254758e-03	6.254758e-03
4.850000e-01	4.900000e-01	7.052878e-02	7.161114e-03	7.161114e-03
4.900000e-01	4.950000e-01	5.453256e-02	6.296878e-03	6.296878e-03
4.950000e-01	5.000000e-01	5.816806e-02	6.503387e-03	6.503387e-03
5.000000e-01	5.050000e-01	6.616618e-02	6.936100e-03	6.936100e-03
5.050000e-01	5.100000e-01	4.798866e-02	5.906996e-03	5.906996e-03
5.100000e-01	5.150000e-01	6.034938e-02	6.624204e-03	6.624204e-03
5.150000e-01	5.200000e-01	4.798866e-02	5.906996e-03	5.906996e-03
5.200000e-01	5.250000e-01	5.307836e-02	6.212353e-03	6.212353e-03
5.250000e-01	5.300000e-01	5.453256e-02	6.296878e-03	6.296878e-03
5.300000e-01	5.350000e-01	6.834748e-02	7.049505e-03	7.049505e-03
5.350000e-01	5.400000e-01	6.107648e-02	6.663990e-03	6.663990e-03
5.400000e-01	5.450000e-01	4.144474e-02	5.489491e-03	5.489491e-03
5.450000e-01	5.500000e-01	6.034938e-02	6.624204e-03	6.624204e-03
5.500000e-01	5.550000e-01	4.871576e-02	5.951577e-03	5.951577e-03
5.550000e-01	5.600000e-01	5.307836e-02	6.212353e-03	6.212353e-03
5.600000e-01	5.650000e-01	4.580736e-02	5.771184e-03	5.771184e-03
5.650000e-01	5.700000e-01	5.380546e-02	6.254758e-03	6.254758e-03
5.700000e-01	5.750000e-01	3.853634e-02	5.293374e-03	5.293374e-03
5.750000e-01	5.800000e-01	4.944286e-02	5.995827e-03	5.995827e-03
5.800000e-01	5.850000e-01	4.217186e-02	5.537435e-03	5.537435e-03
5.850000e-01	5.900000e-01	3.490084e-02	5.037503e-03	5.037503e-03
5.900000e-01	5.950000e-01	3.708214e-02	5.192539e-03	5.192539e-03
5.950000e-01	6.000000e-01	3.562794e-02	5.089706e-03	5.089706e-03
6.000000e-01	6.050000e-01	3.780924e-02	5.243199e-03	5.243199e-03
6.050000e-01	6.100000e-01	4.144474e-02	5.489491e-03	5.489491e-03
6.100000e-01	6.150000e-01	4.435316e-02	5.678839e-03	5.678839e-03
6.150000e-01	6.200000e-01	3.199244e-02	4.823041e-03	4.823041e-03
6.200000e-01	6.250000e-01	4.289896e-02	5.584968e-03	5.584968e-03
6.250000e-01	6.300000e-01	3.562794e-02	5.089706e-03	5.089706e-03
6.300000e-01	6.350000e-01	3.562794e-02	5.089706e-03	5.089706e-03
6.350000e-01	6.400000e-01	3.344664e-02	4.931438e-03	4.931438e-03
6.400000e-01	6.450000e-01	2.981114e-02	4.655717e-03	4.655717e-03
6.450000e-01	6.500000e-01	3.199244e-02	4.823041e-03	4.823041e-03
6.500000e-01	6.550000e-01	4.144474e-02	5.489491e-03	5.489491e-03
6.550000e-01	6.600000e-01	3.344664e-02	4.931438e-03	4.931438e-03
6.600000e-01	6.650000e-01	2.981114e-02	4.655717e-03	4.655717e-03
6.650000e-01	6.700000e-01	2.617564e-02	4.362605e-03	4.362605e-03
6.700000e-01	6.750000e-01	2.835694e-02	4.540744e-03	4.540744e-03
6.750000e-01	6.800000e-01	2.981114e-02	4.655717e-03	4.655717e-03
6.800000e-01	6.850000e-01	3.053824e-02	4.712152e-03	4.712152e-03
6.850000e-01	6.900000e-01	2.908404e-02	4.598590e-03	4.598590e-03
6.900000e-01	6.950000e-01	2.981114e-02	4.655717e-03	4.655717e-03
6.950000e-01	7.000000e-01	2.108592e-02	3.915558e-03	3.915558e-03
7.000000e-01	7.050000e-01	1.963172e-02	3.778127e-03	3.778127e-03
7.050000e-01	7.100000e-01	3.417374e-02	4.984752e-03	4.984752e-03
7.100000e-01	7.150000e-01	2.617564e-02	4.362605e-03	4.362605e-03
7.150000e-01	7.200000e-01	2.472142e-02	4.239690e-03	4.239690e-03
7.200000e-01	7.250000e-01	2.181302e-02	3.982496e-03	3.982496e-03
7.250000e-01	7.300000e-01	1.599622e-02	3.410405e-03	3.410405e-03
7.300000e-01	7.350000e-01	1.308782e-02	3.084828e-03	3.084828e-03
7.350000e-01	7.400000e-01	2.472142e-02	4.239690e-03	4.239690e-03
7.400000e-01	7.450000e-01	2.035882e-02	3.847456e-03	3.847456e-03
7.450000e-01	7.500000e-01	1.817752e-02	3.635504e-03	3.635504e-03
7.500000e-01	7.550000e-01	1.745042e-02	3.562052e-03	3.562052e-03
7.550000e-01	7.600000e-01	2.108592e-02	3.915558e-03	3.915558e-03
7.600000e-01	7.650000e-01	2.254012e-02	4.048326e-03	4.048326e-03
7.650000e-01	7.700000e-01	1.745042e-02	3.562052e-03	3.562052e-03
7.700000e-01	7.750000e-01	2.326722e-02	4.113103e-03	4.113103e-03
7.750000e-01	7.800000e-01	1.963172e-02	3.778127e-03	3.778127e-03
7.800000e-01	7.850000e-01	2.762984e-02	4.482151e-03	4.482151e-03
7.850000e-01	7.900000e-01	1.672332e-02	3.487053e-03	3.487053e-03
7.900000e-01	7.950000e-01	1.672332e-02	3.487053e-03	3.487053e-03
7.950000e-01	8.000000e-01	1.454202e-02	3.251694e-03	3.251694e-03
8.000000e-01	8.050000e-01	1.381492e-02	3.169359e-03	3.169359e-03
8.050000e-01	8.100000e-01	1.163361e-02	2.908404e-03	2.908404e-03
8.100000e-01	8.150000e-01	1.308782e-02	3.084828e-03	3.084828e-03
8.150000e-01	8.200000e-01	1.526912e-02	3.331995e-03	3.331995e-03
8.200000e-01	8.250000e-01	1.090651e-02	2.816050e-03	2.816050e-03
8.250000e-01	8.300000e-01	1.672332e-02	3.487053e-03	3.487053e-03
8.300000e-01	8.350000e-01	1.163361e-02	2.908404e-03	2.908404e-03
8.350000e-01	8.400000e-01	1.672332e-02	3.487053e-03	3.487053e-03
8.400000e-01	8.450000e-01	1.745042e-02	3.562052e-03	3.562052e-03
8.450000e-01	8.500000e-01	1.963172e-02	3.778127e-03	3.778127e-03
8.500000e-01	8.550000e-01	1.526912e-02	3.331995e-03	3.331995e-03
8.550000e-01	8.600000e-01	1.454202e-02	3.251694e-03	3.251694e-03
8.600000e-01	8.650000e-01	8.725210e-03	2.518751e-03	2.518751e-03
8.650000e-01	8.700000e-01	1.599622e-02	3.410405e-03	3.410405e-03
8.700000e-01	8.750000e-01	9.452312e-03	2.621600e-03	2.621600e-03
8.750000e-01	8.800000e-01	1.454202e-02	3.251694e-03	3.251694e-03
8.800000e-01	8.850000e-01	8.725210e-03	2.518751e-03	2.518751e-03
8.850000e-01	8.900000e-01	1.163361e-02	2.908404e-03	2.908404e-03
8.900000e-01	8.950000e-01	1.308782e-02	3.084828e-03	3.084828e-03
8.950000e-01	9.000000e-01	1.308782e-02	3.084828e-03	3.084828e-03
9.000000e-01	9.050000e-01	1.599622e-02	3.410405e-03	3.410405e-03
9.050000e-01	9.100000e-01	1.599622e-02	3.410405e-03	3.410405e-03
9.100000e-01	9.150000e-01	1.163361e-02	2.908404e-03	2.908404e-03
9.150000e-01	9.200000e-01	1.163361e-02	2.908404e-03	2.908404e-03
9.200000e-01	9.250000e-01	1.236071e-02	2.997914e-03	2.997914e-03
9.250000e-01	9.300000e-01	1.090651e-02	2.816050e-03	2.816050e-03
9.300000e-01	9.350000e-01	1.017941e-02	2.720562e-03	2.720562e-03
9.350000e-01	9.400000e-01	1.236071e-02	2.997914e-03	2.997914e-03
9.400000e-01	9.450000e-01	1.017941e-02	2.720562e-03	2.720562e-03
9.450000e-01	9.500000e-01	9.452312e-03	2.621600e-03	2.621600e-03
9.500000e-01	9.550000e-01	1.090651e-02	2.816050e-03	2.816050e-03
9.550000e-01	9.600000e-01	1.163361e-02	2.908404e-03	2.908404e-03
9.600000e-01	9.650000e-01	1.236071e-02	2.997914e-03	2.997914e-03
9.650000e-01	9.700000e-01	1.308782e-02	3.084828e-03	3.084828e-03
9.700000e-01	9.750000e-01	9.452312e-03	2.621600e-03	2.621600e-03
9.750000e-01	9.800000e-01	7.998110e-03	2.411521e-03	2.411521e-03
9.800000e-01	9.850000e-01	6.543908e-03	2.181302e-03	2.181302e-03
9.850000e-01	9.900000e-01	5.816806e-03	2.056551e-03	2.056551e-03
9.900000e-01	9.950000e-01	1.381492e-02	3.169359e-03	3.169359e-03
9.950000e-01	1.000000e+00	1.308782e-02	3.084828e-03	3.084828e-03
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
ScaledBy=1.15182999804886929e-02
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-03	9.862426e-07	9.258032e-08	9.258032e-08
5.000000e-03	1.000000e-02	2.138262e-04	7.260898e-06	7.260898e-06
1.000000e-02	1.500000e-02	2.205898e-03	5.848032e-05	5.848032e-05
1.500000e-02	2.000000e-02	1.041942e-02	2.929824e-04	2.929824e-04
2.000000e-02	2.500000e-02	2.550600e-02	8.010346e-04	8.010346e-04
2.500000e-02	3.000000e-02	4.779370e-02	1.614757e-03	1.614757e-03
3.000000e-02	3.500000e-02	6.817808e-02	3.045535e-03	3.045535e-03
3.500000e-02	4.000000e-02	1.109243e-01	1.042914e-02	1.042914e-02
4.000000e-02	4.500000e-02	1.474083e-01	1.458558e-02	1.458558e-02
4.500000e-02	5.000000e-02	2.632914e-01	3.455470e-02	3.455470e-02
5.000000e-02	5.500000e-02	4.602332e-01	8.549030e-02	8.549030e-02
5.500000e-02	6.000000e-02	1.339962e+00	2.747607e-01	2.747607e-01
6.000000e-02	6.500000e-02	2.496692e+00	6.257227e-01	6.257227e-01
6.500000e-02	7.000000e-02	2.410162e+00	5.595920e-01	5.595920e-01
7.000000e-02	7.500000e-02	3.719444e+00	1.357123e+00	1.357123e+00
7.500000e-02	8.000000e-02	5.253014e+00	1.719446e+00	1.719446e+00
8.000000e-02	8.500000e-02	4.152918e+00	8.759457e-01	8.759457e-01
8.500000e-02	9.000000e-02	3.351312e+00	1.099012e+00	1.099012e+00
9.000000e-02	9.500000e-02	2.339512e+00	6.434659e-01	6.434659e-01
9.500000e-02	1.000000e-01	1.947906e+00	3.379703e-01	3.379703e-01
1.000000e-01	1.050000e-01	3.187164e+00	8.353339e-01	8.353339e-01
1.050000e-01	1.100000e-01	3.378086e+00	8.367344e-01	8.367344e-01
1.100000e-01	1.150000e-01	3.117594e+00	8.849617e-01	8.849617e-01
1.150000e-01	1.200000e-01	3.905512e+00	1.510476e+00	1.510476e+00
1.200000e-01	1.250000e-01	3.406476e+00	1.082004e+00	1.082004e+00
1.250000e-01	1.300000e-01	3.464714e+00	1.583394e+00	1.583394e+00
1.300000e-01	1.350000e-01	2.084612e+00	6.470771e-01	6.470771e-01
1.350000e-01	1.400000e-01	3.254784e+00	7.372801e-01	7.372801e-01
1.400000e-01	1.450000e-01	4.181408e+00	1.335662e+00	1.335662e+00
1.450000e-01	1.500000e-01	2.958400e+00	7.288426e-01	7.288426e-01
1.500000e-01	1.550000e-01	2.826532e+00	1.032983e+00	1.032983e+00
1.550000e-01	1.600000e-01	3.316820e+00	7.460885e-01	7.460885e-01
1.600000e-01	1.650000e-01	3.568356e+00	2.028695e+00	2.028695e+00
1.650000e-01	1.700000e-01	1.737390e+00	2.558927e-01	2.558927e-01
1.700000e-01	1.750000e-01	2.096286e+00	3.923707e-01	3.923707e-01
1.750000e-01	1.800000e-01	1.725342e+00	2.906302e-01	2.906302e-01
1.800000e-01	1.850000e-01	3.117026e+00	9.873994e-01	9.873994e-01
1.850000e-01	1.900000e-01	1.543374e+00	3.158679e-01	3.158679e-01
1.900000e-01	1.950000e-01	3.592264e+00	1.072870e+00	1.072870e+00
1.950000e-01	2.000000e-01	1.509236e+00	2.868282e-01	2.868282e-01
2.000000e-01	2.050000e-01	2.543932e+00	8.818043e-01	8.818043e-01
2.050000e-01	2.100000e-01	2.255378e+00	4.603774e-01	4.603774e-01
2.100000e-01	2.150000e-01	1.492557e+00	2.393285e-01	2.393285e-01
2.150000e-01	2.200000e-01	1.173835e+00	1.691924e-01	1.691924e-01
2.200000e-01	2.250000e-01	1.833226e+00	3.850406e-01	3.850406e-01
2.250000e-01	2.300000e-01	1.994024e+00	5.428615e-01	5.428615e-01
2.300000e-01	2.350000e-01	1.487327e+00	3.313025e-01	3.313025e-01
2.350000e-01	2.400000e-01	1.731841e+00	4.010576e-01	4.010576e-01
2.400000e-01	2.450000e-01	2.014488e+00	6.345124e-01	6.345124e-01
2.450000e-01	2.500000e-01	2.609818e+00	1.195203e+00	1.195203e+00
2.500000e-01	2.550000e-01	1.987340e+00	6.243100e-01	6.243100e-01
2.550000e-01	2.600000e-01	1.668474e+00	5.212649e-01	5.212649e-01
2.600000e-01	2.650000e-01	2.532152e+00	9.339161e-01	9.339161e-01
2.650000e-01	2.700000e-01	8.878470e-01	2.214308e-01	2.214308e-01
2.700000e-01	2.750000e-01	1.890625e+00	7.935475e-01	7.935475e-01
2.750000e-01	2.800000e-01	1.782554e+00	7.012997e-01	7.012997e-01
2.800000e-01	2.850000e-01	1.067248e+00	3.951116e-01	3.951116e-01
2.850000e-01	2.900000e-01	1.466041e+00	3.229171e-01	3.229171e-01
2.900000e-01	2.950000e-01	1.121303e+00	3.338826e-01	3.338826e-01
2.950000e-01	3.000000e-01	1.690639e+00	4.714237e-01	4.714237e-01
3.000000e-01	3.050000e-01	1.045938e+00	2.844693e-01	2.844693e-01
3.050000e-01	3.100000e-01	1.077021e+00	2.365335e-01	2.365335e-01
3.100000e-01	3.150000e-01	6.837626e-01	1.818750e-01	1.818750e-01
3.150000e-01	3.200000e-01	9.941226e-01	3.309436e-01	3.309436e-01
3.200000e-01	3.250000e-01	8.882828e-01	2.140569e-01	2.140569e-01
3.250000e-01	3.300000e-01	1.892857e+00	6.994732e-01	6.994732e-01
3.300000e-01	3.350000e-01	1.478760e+00	5.969582e-01	5.969582e-01
3.350000e-01	3.400000e-01	1.280556e+00	3.395826e-01	3.395826e-01
3.400000e-01	3.450000e-01	1.572678e+00	1.034082e+00	1.034082e+00
3.450000e-01	3.500000e-01	1.507285e+00	5.325460e-01	5.325460e-01
3.500000e-01	3.550000e-01	1.263115e+00	4.513164e-01	4.513164e-01
3.550000e-01	3.600000e-01	9.953510e-01	2.245646e-01	2.245646e-01
3.600000e-01	3.650000e-01	1.676405e+00	7.640366e-01	7.640366e-01
3.650000e-01	3.700000e-01	1.582996e+00	6.490498e-01	6.490498e-01
3.700000e-01	3.750000e-01	3.722418e+00	2.132278e+00	2.132278e+00
3.750000e-01	3.800000e-01	4.610004e-01	1.989325e-01	1.989325e-01
3.800000e-01	3.850000e-01	7.051348e-01	1.951030e-01	1.951030e-01
3.850000e-01	3.900000e-01	6.596094e-01	2.317854e-01	2.317854e-01
3.900000e-01	3.950000e-01	7.755978e-01	2.814564e-01	2.814564e-01
3.950000e-01	4.000000e-01	8.565944e-01	2.305416e-01	2.305416e-01
4.000000e-01	4.050000e-01	1.171542e+00	4.848220e-01	4.848220e-01
4.050000e-01	4.100000e-01	2.815832e-01	1.004427e-01	1.004427e-01
4.100000e-01	4.150000e-01	1.714799e+00	6.561503e-01	6.561503e-01
4.150000e-01	4.200000e-01	4.440656e-01	1.180220e-01	1.180220e-01
4.200000e-01	4.250000e-01	1.107015e+00	3.846596e-01	3.846596e-01
4.250000e-01	4.300000e-01	1.533540e+00	1.035169e+00	1.035169e+00
4.300000e-01	4.350000e-01	8.802464e-01	3.780822e-01	3.780822e-01
4.350000e-01	4.400000e-01	9.788924e-01	5.413639e-01	5.413639e-01
4.400000e-01	4.450000e-01	1.322366e+00	6.226470e-01	6.226470e-01
4.450000e-01	4.500000e-01	4.537514e-01	1.258526e-01	1.258526e-01
4.500000e-01	4.550000e-01	1.112101e+00	4.333459e-01	4.333459e-01
4.550000e-01	4.600000e-01	5.809058e-01	2.075970e-01	2.075970e-01
4.600000e-01	4.650000e-01	2.055918e-01	6.077126e-02	6.077126e-02
4.650000e-01	4.700000e-01	3.575796e-01	1.168055e-01	1.168055e-01
4.700000e-01	4.750000e-01	1.617233e+00	7.027090e-01	7.027090e-01
4.750000e-01	4.800000e-01	7.580988e-01	5.221113e-01	5.221113e-01
4.800000e-01	4.850000e-01	5.499770e-01	1.594821e-01	1.594821e-01
4.850000e-01	4.900000e-01	2.072864e+00	1.700188e+00	1.700188e+00
4.900000e-01	4.950000e-01	6.299060e-01	2.360899e-01	2.360899e-01
4.950000e-01	5.000000e-01	4.836554e-01	1.868611e-01	1.868611e-01
5.000000e-01	5.050000e-01	4.821450e-01	3.023138e-01	3.023138e-01
5.050000e-01	5.100000e-01	1.229477e+00	6.816603e-01	6.816603e-01
5.100000e-01	5.150000e-01	3.088102e-01	8.932272e-02	8.932272e-02
5.150000e-01	5.200000e-01	4.320682e-01	1.228882e-01	1.228882e-01
5.200000e-01	5.250000e-01	1.060336e+00	7.013282e-01	7.013282e-01
5.250000e-01	5.300000e-01	3.319372e-01	1.284425e-01	1.284425e-01
5.300000e-01	5.350000e-01	4.552512e-01	1.429216e-01	1.429216e-01
5.350000e-01	5.400000e-01	6.962424e-01	3.181597e-01	3.181597e-01
5.400000e-01	5.450000e-01	1.137958e-01	3.425644e-02	3.425644e-02
5.450000e-01	5.500000e-01	4.756292e-01	2.608393e-01	2.608393e-01
5.500000e-01	5.550000e-01	3.276140e-01	1.078596e-01	1.078596e-01
5.550000e-01	5.600000e-01	4.654352e-01	2.552995e-01	2.552995e-01
5.600000e-01	5.650000e-01	3.721274e-01	9.050001e-02	9.050001e-02
5.650000e-01	5.700000e-01	1.269994e-01	3.858422e-02	3.858422e-02
5.700000e-01	5.750000e-01	6.191318e-01	4.424139e-01	4.424139e-01
5.750000e-01	5.800000e-01	1.280051e-01	5.398289e-02	5.398289e-02
5.800000e-01	5.850000e-01	1.311630e-01	5.085260e-02	5.085260e-02
5.850000e-01	5.900000e-01	2.094596e-01	6.487443e-02	6.487443e-02
5.900000e-01	5.950000e-01	1.430726e-01	4.425210e-02	4.425210e-02
5.950000e-01	6.000000e-01	2.207314e-01	8.053980e-02	8.053980e-02
6.000000e-01	6.050000e-01	2.419800e-01	7.020783e-02	7.020783e-02
6.050000e-01	6.100000e-01	8.629328e-01	5.796656e-01	5.796656e-01
6.100000e-01	6.150000e-01	3.912152e-01	2.924214e-01	2.924214e-01
6.150000e-01	6.200000e-01	3.201106e-01	1.133606e-01	1.133606e-01
6.200000e-01	6.250000e-01	2.618048e-01	8.930666e-02	8.930666e-02
6.250000e-01	6.300000e-01	2.418890e-01	8.822829e-02	8.822829e-02
6.300000e-01	6.350000e-01	5.933576e-02	2.167501e-02	2.167501e-02
6.350000e-01	6.400000e-01	2.324508e-01	1.026373e-01	1.026373e-01
6.400000e-01	6.450000e-01	4.005062e-01	1.885987e-01	1.885987e-01
6.450000e-01	6.500000e-01	3.200620e-01	9.842975e-02	9.842975e-02
6.500000e-01	6.550000e-01	1.804798e-01	6.604180e-02	6.604180e-02
6.550000e-01	6.600000e-01	9.326722e-02	3.508213e-02	3.508213e-02
6.600000e-01	6.650000e-01	2.194128e-01	9.105943e-02	9.105943e-02
6.650000e-01	6.700000e-01	2.450734e-01	1.509375e-01	1.509375e-01
6.700000e-01	6.750000e-01	1.338750e-01	6.279856e-02	6.279856e-02
6.750000e-01	6.800000e-01	1.182724e-01	1.046894e-01	1.046894e-01
6.800000e-01	6.850000e-01	1.902387e-01	9.565045e-02	9.565045e-02
6.850000e-01	6.900000e-01	8.408404e-02	2.661954e-02	2.661954e-02
6.900000e-01	6.950000e-01	1.341066e-01	6.400606e-02	6.400606e-02
6.950000e-01	7.000000e-01	1.705959e-01	8.166213e-02	8.166213e-02
7.000000e-01	7.050000e-01	1.958307e-01	1.094265e-01	1.094265e-01
7.050000e-01	7.100000e-01	2.833666e-01	1.970192e-01	1.970192e-01
7.100000e-01	7.150000e-01	7.740490e-02	3.316963e-02	3.316963e-02
7.150000e-01	7.200000e-01	1.913606e-01	1.130320e-01	1.130320e-01
7.200000e-01	7.250000e-01	1.617012e-01	5.904527e-02	5.904527e-02
7.250000e-01	7.300000e-01	2.113058e-01	1.053833e-01	1.053833e-01
7.300000e-01	7.350000e-01	3.514738e-01	1.417664e-01	1.417664e-01
7.350000e-01	7.400000e-01	1.673283e-01	8.564676e-02	8.564676e-02
7.400000e-01	7.450000e-01	3.371408e-01	1.380987e-01	1.380987e-01
7.450000e-01	7.500000e-01	5.288748e-01	2.836458e-01	2.836458e-01
7.500000e-01	7.550000e-01	1.279401e-01	5.285574e-02	5.285574e-02
7.550000e-01	7.600000e-01	1.281533e-01	6.868875e-02	6.868875e-02
7.600000e-01	7.650000e-01	8.391410e-02	4.298098e-02	4.298098e-02
7.650000e-01	7.700000e-01	4.813042e-01	4.201236e-01	4.201236e-01
7.700000e-01	7.750000e-01	1.065157e-01	5.291109e-02	5.291109e-02
7.750000e-01	7.800000e-01	2.035698e-01	9.095867e-02	9.095867e-02
7.800000e-01	7.850000e-01	1.168031e-01	5.255583e-02	5.255583e-02
7.850000e-01	7.900000e-01	5.675252e-01	3.137139e-01	3.137139e-01
7.900000e-01	7.950000e-01	1.002686e-01	3.844668e-02	3.844668e-02
7.950000e-01	8.000000e-01	5.165486e-02	3.121817e-02	3.121817e-02
8.000000e-01	8.050000e-01	1.432051e-01	6.639958e-02	6.639958e-02
8.050000e-01	8.100000e-01	1.740970e-01	1.017546e-01	1.017546e-01
8.100000e-01	8.150000e-01	6.166996e-02	2.464635e-02	2.464635e-02
8.150000e-01	8.200000e-01	1.148556e-01	5.707044e-02	5.707044e-02
8.200000e-01	8.250000e-01	1.130152e-01	7.132520e-02	7.132520e-02
8.250000e-01	8.300000e-01	1.079183e-01	5.941656e-02	5.941656e-02
8.300000e-01	8.350000e-01	1.325419e-02	9.003568e-03	9.003568e-03
8.350000e-01	8.400000e-01	3.707680e-02	1.958520e-02	1.958520e-02
8.400000e-01	8.450000e-01	4.031428e-02	1.931030e-02	1.931030e-02
8.450000e-01	8.500000e-01	2.203312e-01	8.784901e-02	8.784901e-02
8.500000e-01	8.550000e-01	4.122632e-02	2.149512e-02	2.149512e-02
8.550000e-01	8.600000e-01	6.006600e-02	4.111200e-02	4.111200e-02
8.600000e-01	8.650000e-01	1.223211e-01	3.937216e-02	3.937216e-02
8.650000e-01	8.700000e-01	2.425348e-01	1.505734e-01	1.505734e-01
8.700000e-01	8.750000e-01	3.936764e-02	1.798196e-02	1.798196e-02
8.750000e-01	8.800000e-01	1.810211e-01	1.222961e-01	1.222961e-01
8.800000e-01	8.850000e-01	9.578788e-02	7.053652e-02	7.053652e-02
8.850000e-01	8.900000e-01	4.506046e-02	2.485450e-02	2.485450e-02
8.900000e-01	8.950000e-01	7.083552e-02	4.249094e-02	4.249094e-02
8.950000e-01	9.000000e-01	3.845174e-02	1.777168e-02	1.777168e-02
9.000000e-01	9.050000e-01	8.721462e-02	5.126318e-02	5.126318e-02
9.050000e-01	9.100000e-01	6.096712e-02	3.697007e-02	3.697007e-02
9.100000e-01	9.150000e-01	4.902664e-02	2.570990e-02	2.570990e-02
9.150000e-01	9.200000e-01	5.890238e-02	3.032224e-02	3.032224e-02
9.200000e-01	9.250000e-01	2.119176e-01	1.128678e-01	1.128678e-01
9.250000e-01	9.300000e-01	3.533198e-02	1.893937e-02	1.893937e-02
9.300000e-01	9.350000e-01	1.651681e-01	7.485541e-02	7.485541e-02
9.350000e-01	9.400000e-01	1.856732e-02	7.502938e-03	7.502938e-03
9.400000e-01	9.450000e-01	3.036374e-03	1.830268e-03	1.830268e-03
9.450000e-01	9.500000e-01	1.960886e-01	1.000417e-01	1.000417e-01
9.500000e-01	9.550000e-01	5.412166e-02	2.768041e-02	2.768041e-02
9.550000e-01	9.600000e-01	2.139810e-02	1.594162e-02	1.594162e-02
9.600000e-01	9.650000e-01	9.086548e-02	6.390997e-02	6.390997e-02
9.650000e-01	9.700000e-01	3.751402e-02	2.784693e-02	2.784693e-02
9.700000e-01	9.750000e-01	1.054613e-01	6.420181e-02	6.420181e-02
9.750000e-01	9.800000e-01	1.235571e-02	4.998413e-03	4.998413e-03
9.800000e-01	9.850000e-01	4.323828e-02	2.635922e-02	2.635922e-02
9.850000e-01	9.900000e-01	8.092706e-04	3.461373e-04	3.461373e-04
9.900000e-01	9.950000e-01	6.390892e-02	5.581530e-02	5.581530e-02
9.950000e-01	1.000000e+00	4.502792e-02	4.116666e-02	4.116666e-02
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
ScaledBy=1.04351129027040502e-06
Title=$t\overline{t}$ (had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-03	1.252214e-03	5.112140e-04	5.112140e-04
5.000000e-03	1.000000e-02	1.506830e-01	5.607842e-03	5.607842e-03
1.000000e-02	1.500000e-02	1.048729e+00	1.479433e-02	1.479433e-02
1.500000e-02	2.000000e-02	2.944372e+00	2.478905e-02	2.478905e-02
2.000000e-02	2.500000e-02	5.281628e+00	3.320072e-02	3.320072e-02
2.500000e-02	3.000000e-02	7.248438e+00	3.889429e-02	3.889429e-02
3.000000e-02	3.500000e-02	9.330244e+00	4.412757e-02	4.412757e-02
3.500000e-02	4.000000e-02	1.113635e+01	4.820977e-02	4.820977e-02
4.000000e-02	4.500000e-02	1.196553e+01	4.997232e-02	4.997232e-02
4.500000e-02	5.000000e-02	1.197575e+01	4.999367e-02	4.999367e-02
5.000000e-02	5.500000e-02	1.130352e+01	4.857027e-02	4.857027e-02
5.500000e-02	6.000000e-02	1.047184e+01	4.674931e-02	4.674931e-02
6.000000e-02	6.500000e-02	9.626392e+00	4.482242e-02	4.482242e-02
6.500000e-02	7.000000e-02	8.731058e+00	4.268714e-02	4.268714e-02
7.000000e-02	7.500000e-02	7.790856e+00	4.032331e-02	4.032331e-02
7.500000e-02	8.000000e-02	7.107564e+00	3.851448e-02	3.851448e-02
8.000000e-02	8.500000e-02	6.442222e+00	3.666751e-02	3.666751e-02
8.500000e-02	9.000000e-02	5.788774e+00	3.475817e-02	3.475817e-02
9.000000e-02	9.500000e-02	5.236758e+00	3.305939e-02	3.305939e-02
9.500000e-02	1.000000e-01	4.703522e+00	3.133107e-02	3.133107e-02
1.000000e-01	1.050000e-01	4.307198e+00	2.998202e-02	2.998202e-02
1.050000e-01	1.100000e-01	3.894384e+00	2.850907e-02	2.850907e-02
1.100000e-01	1.150000e-01	3.499728e+00	2.702594e-02	2.702594e-02
1.150000e-01	1.200000e-01	3.166014e+00	2.570514e-02	2.570514e-02
1.200000e-01	1.250000e-01	2.886352e+00	2.454360e-02	2.454360e-02
1.250000e-01	1.300000e-01	2.678694e+00	2.364422e-02	2.364422e-02
1.300000e-01	1.350000e-01	2.439520e+00	2.256399e-02	2.256399e-02
1.350000e-01	1.400000e-01	2.240210e+00	2.162260e-02	2.162260e-02
1.400000e-01	1.450000e-01	2.083266e+00	2.085144e-02	2.085144e-02
1.450000e-01	1.500000e-01	1.894390e+00	1.988375e-02	1.988375e-02
1.500000e-01	1.550000e-01	1.774178e+00	1.924253e-02	1.924253e-02
1.550000e-01	1.600000e-01	1.609303e+00	1.832663e-02	1.832663e-02
1.600000e-01	1.650000e-01	1.499108e+00	1.768805e-02	1.768805e-02
1.650000e-01	1.700000e-01	1.396844e+00	1.707409e-02	1.707409e-02
1.700000e-01	1.750000e-01	1.259727e+00	1.621443e-02	1.621443e-02
1.750000e-01	1.800000e-01	1.188351e+00	1.574838e-02	1.574838e-02
1.800000e-01	1.850000e-01	1.135758e+00	1.539595e-02	1.539595e-02
1.850000e-01	1.900000e-01	1.039129e+00	1.472646e-02	1.472646e-02
1.900000e-01	1.950000e-01	9.713004e-01	1.423772e-02	1.423772e-02
1.950000e-01	2.000000e-01	9.416646e-01	1.401883e-02	1.401883e-02
2.000000e-01	2.050000e-01	8.262522e-01	1.313167e-02	1.313167e-02
2.050000e-01	2.100000e-01	8.039210e-01	1.295300e-02	1.295300e-02
2.100000e-01	2.150000e-01	7.527890e-01	1.253430e-02	1.253430e-02
2.150000e-01	2.200000e-01	6.972742e-01	1.206328e-02	1.206328e-02
2.200000e-01	2.250000e-01	6.569948e-01	1.170967e-02	1.170967e-02
2.250000e-01	2.300000e-01	6.290286e-01	1.145773e-02	1.145773e-02
2.300000e-01	2.350000e-01	5.950102e-01	1.114361e-02	1.114361e-02
2.350000e-01	2.400000e-01	5.612004e-01	1.082237e-02	1.082237e-02
2.400000e-01	2.450000e-01	5.098596e-01	1.031547e-02	1.031547e-02
2.450000e-01	2.500000e-01	4.862762e-01	1.007407e-02	1.007407e-02
2.500000e-01	2.550000e-01	4.808500e-01	1.001771e-02	1.001771e-02
2.550000e-01	2.600000e-01	4.566406e-01	9.762270e-03	9.762270e-03
2.600000e-01	2.650000e-01	4.224134e-01	9.389283e-03	9.389283e-03
2.650000e-01	2.700000e-01	4.123956e-01	9.277280e-03	9.277280e-03
2.700000e-01	2.750000e-01	3.869340e-01	8.986323e-03	8.986323e-03
2.750000e-01	2.800000e-01	3.742032e-01	8.837253e-03	8.837253e-03
2.800000e-01	2.850000e-01	3.543764e-01	8.599951e-03	8.599951e-03
2.850000e-01	2.900000e-01	3.376802e-01	8.394918e-03	8.394918e-03
2.900000e-01	2.950000e-01	3.145144e-01	8.101842e-03	8.101842e-03
2.950000e-01	3.000000e-01	2.913484e-01	7.797759e-03	7.797759e-03
3.000000e-01	3.050000e-01	2.913484e-01	7.797759e-03	7.797759e-03
3.050000e-01	3.100000e-01	2.838350e-01	7.696560e-03	7.696560e-03
3.100000e-01	3.150000e-01	2.500254e-01	7.223631e-03	7.223631e-03
3.150000e-01	3.200000e-01	2.521124e-01	7.253716e-03	7.253716e-03
3.200000e-01	3.250000e-01	2.458512e-01	7.163080e-03	7.163080e-03
3.250000e-01	3.300000e-01	2.283202e-01	6.902967e-03	6.902967e-03
3.300000e-01	3.350000e-01	2.153808e-01	6.704509e-03	6.704509e-03
3.350000e-01	3.400000e-01	2.087022e-01	6.599745e-03	6.599745e-03
3.400000e-01	3.450000e-01	1.917974e-01	6.326813e-03	6.326813e-03
3.450000e-01	3.500000e-01	2.011890e-01	6.479861e-03	6.479861e-03
3.500000e-01	3.550000e-01	1.970149e-01	6.412291e-03	6.412291e-03
3.550000e-01	3.600000e-01	1.853276e-01	6.219187e-03	6.219187e-03
3.600000e-01	3.650000e-01	1.682140e-01	5.925086e-03	5.925086e-03
3.650000e-01	3.700000e-01	1.663357e-01	5.891913e-03	5.891913e-03
3.700000e-01	3.750000e-01	1.723881e-01	5.998148e-03	5.998148e-03
3.750000e-01	3.800000e-01	1.617442e-01	5.810025e-03	5.810025e-03
3.800000e-01	3.850000e-01	1.542310e-01	5.673478e-03	5.673478e-03
3.850000e-01	3.900000e-01	1.433785e-01	5.470229e-03	5.470229e-03
3.900000e-01	3.950000e-01	1.302302e-01	5.213381e-03	5.213381e-03
3.950000e-01	4.000000e-01	1.304389e-01	5.217557e-03	5.217557e-03
4.000000e-01	4.050000e-01	1.308563e-01	5.225898e-03	5.225898e-03
4.050000e-01	4.100000e-01	1.216734e-01	5.039198e-03	5.039198e-03
4.100000e-01	4.150000e-01	1.187516e-01	4.978325e-03	4.978325e-03
4.150000e-01	4.200000e-01	1.193777e-01	4.991432e-03	4.991432e-03
4.200000e-01	4.250000e-01	1.231343e-01	5.069360e-03	5.069360e-03
4.250000e-01	4.300000e-01	1.152036e-01	4.903393e-03	4.903393e-03
4.300000e-01	4.350000e-01	1.060207e-01	4.703910e-03	4.703910e-03
4.350000e-01	4.400000e-01	9.537694e-02	4.461545e-03	4.461545e-03
4.400000e-01	4.450000e-01	9.913358e-02	4.548560e-03	4.548560e-03
4.450000e-01	4.500000e-01	9.245510e-02	4.392674e-03	4.392674e-03
4.500000e-01	4.550000e-01	9.141158e-02	4.367815e-03	4.367815e-03
4.550000e-01	4.600000e-01	8.890716e-02	4.307566e-03	4.307566e-03
4.600000e-01	4.650000e-01	8.932456e-02	4.317666e-03	4.317666e-03
4.650000e-01	4.700000e-01	8.285480e-02	4.158363e-03	4.158363e-03
4.700000e-01	4.750000e-01	8.222868e-02	4.142621e-03	4.142621e-03
4.750000e-01	4.800000e-01	8.055908e-02	4.100349e-03	4.100349e-03
4.800000e-01	4.850000e-01	7.909816e-02	4.062999e-03	4.062999e-03
4.850000e-01	4.900000e-01	7.617632e-02	3.987251e-03	3.987251e-03
4.900000e-01	4.950000e-01	7.721984e-02	4.014468e-03	4.014468e-03
4.950000e-01	5.000000e-01	6.866304e-02	3.785516e-03	3.785516e-03
5.000000e-01	5.050000e-01	5.822792e-02	3.486015e-03	3.486015e-03
5.050000e-01	5.100000e-01	7.492412e-02	3.954343e-03	3.954343e-03
5.100000e-01	5.150000e-01	6.219328e-02	3.602759e-03	3.602759e-03
5.150000e-01	5.200000e-01	6.574122e-02	3.704098e-03	3.704098e-03
5.200000e-01	5.250000e-01	6.031496e-02	3.547939e-03	3.547939e-03
5.250000e-01	5.300000e-01	6.010626e-02	3.541795e-03	3.541795e-03
5.300000e-01	5.350000e-01	5.426258e-02	3.365223e-03	3.365223e-03
5.350000e-01	5.400000e-01	5.906274e-02	3.510916e-03	3.510916e-03
5.400000e-01	5.450000e-01	5.342778e-02	3.339236e-03	3.339236e-03
5.450000e-01	5.500000e-01	5.050594e-02	3.246645e-03	3.246645e-03
5.500000e-01	5.550000e-01	4.695800e-02	3.130534e-03	3.130534e-03
5.550000e-01	5.600000e-01	5.321908e-02	3.332708e-03	3.332708e-03
5.600000e-01	5.650000e-01	4.779282e-02	3.158238e-03	3.158238e-03
5.650000e-01	5.700000e-01	4.862762e-02	3.185702e-03	3.185702e-03
5.700000e-01	5.750000e-01	4.132304e-02	2.936701e-03	2.936701e-03
5.750000e-01	5.800000e-01	5.259296e-02	3.313046e-03	3.313046e-03
5.800000e-01	5.850000e-01	4.528838e-02	3.074376e-03	3.074376e-03
5.850000e-01	5.900000e-01	4.403618e-02	3.031575e-03	3.031575e-03
5.900000e-01	5.950000e-01	4.528838e-02	3.074376e-03	3.074376e-03
5.950000e-01	6.000000e-01	3.819252e-02	2.823272e-03	2.823272e-03
6.000000e-01	6.050000e-01	3.756640e-02	2.800034e-03	2.800034e-03
6.050000e-01	6.100000e-01	3.547938e-02	2.721145e-03	2.721145e-03
6.100000e-01	6.150000e-01	3.694030e-02	2.776603e-03	2.776603e-03
6.150000e-01	6.200000e-01	3.777510e-02	2.807802e-03	2.807802e-03
6.200000e-01	6.250000e-01	3.714900e-02	2.784435e-03	2.784435e-03
6.250000e-01	6.300000e-01	3.360106e-02	2.648134e-03	2.648134e-03
6.300000e-01	6.350000e-01	3.193144e-02	2.581504e-03	2.581504e-03
6.350000e-01	6.400000e-01	3.589678e-02	2.737104e-03	2.737104e-03
6.400000e-01	6.450000e-01	3.297496e-02	2.623347e-03	2.623347e-03
6.450000e-01	6.500000e-01	3.339236e-02	2.639898e-03	2.639898e-03
6.500000e-01	6.550000e-01	2.817480e-02	2.424901e-03	2.424901e-03
6.550000e-01	6.600000e-01	2.921832e-02	2.469398e-03	2.469398e-03
6.600000e-01	6.650000e-01	3.151404e-02	2.564576e-03	2.564576e-03
6.650000e-01	6.700000e-01	2.921832e-02	2.469398e-03	2.469398e-03
6.700000e-01	6.750000e-01	2.838350e-02	2.433866e-03	2.433866e-03
6.750000e-01	6.800000e-01	2.504428e-02	2.286219e-03	2.286219e-03
6.800000e-01	6.850000e-01	2.629648e-02	2.342677e-03	2.342677e-03
6.850000e-01	6.900000e-01	3.005312e-02	2.504427e-03	2.504427e-03
6.900000e-01	6.950000e-01	2.775740e-02	2.406872e-03	2.406872e-03
6.950000e-01	7.000000e-01	3.026182e-02	2.513108e-03	2.513108e-03
7.000000e-01	7.050000e-01	2.650518e-02	2.351955e-03	2.351955e-03
7.050000e-01	7.100000e-01	2.274854e-02	2.178915e-03	2.178915e-03
7.100000e-01	7.150000e-01	2.775740e-02	2.406872e-03	2.406872e-03
7.150000e-01	7.200000e-01	2.567038e-02	2.314620e-03	2.314620e-03
7.200000e-01	7.250000e-01	2.734000e-02	2.388707e-03	2.388707e-03
7.250000e-01	7.300000e-01	2.191374e-02	2.138562e-03	2.138562e-03
7.300000e-01	7.350000e-01	2.274854e-02	2.178915e-03	2.178915e-03
7.350000e-01	7.400000e-01	2.274854e-02	2.178915e-03	2.178915e-03
7.400000e-01	7.450000e-01	1.878320e-02	1.979923e-03	1.979923e-03
7.450000e-01	7.500000e-01	2.003542e-02	2.044856e-03	2.044856e-03
7.500000e-01	7.550000e-01	1.732229e-02	1.901368e-03	1.901368e-03
7.550000e-01	7.600000e-01	1.920061e-02	2.001802e-03	2.001802e-03
7.600000e-01	7.650000e-01	2.128764e-02	2.107789e-03	2.107789e-03
7.650000e-01	7.700000e-01	2.107892e-02	2.097432e-03	2.097432e-03
7.700000e-01	7.750000e-01	1.899191e-02	1.990893e-03	1.990893e-03
7.750000e-01	7.800000e-01	1.815710e-02	1.946645e-03	1.946645e-03
7.800000e-01	7.850000e-01	1.753099e-02	1.912788e-03	1.912788e-03
7.850000e-01	7.900000e-01	1.356565e-02	1.682611e-03	1.682611e-03
7.900000e-01	7.950000e-01	1.607007e-02	1.831355e-03	1.831355e-03
7.950000e-01	8.000000e-01	1.961801e-02	2.023444e-03	2.023444e-03
8.000000e-01	8.050000e-01	1.961801e-02	2.023444e-03	2.023444e-03
8.050000e-01	8.100000e-01	1.377435e-02	1.695505e-03	1.695505e-03
8.100000e-01	8.150000e-01	1.523526e-02	1.783153e-03	1.783153e-03
8.150000e-01	8.200000e-01	1.481786e-02	1.758556e-03	1.758556e-03
8.200000e-01	8.250000e-01	1.544397e-02	1.795325e-03	1.795325e-03
8.250000e-01	8.300000e-01	1.669618e-02	1.866690e-03	1.866690e-03
8.300000e-01	8.350000e-01	1.335694e-02	1.669618e-03	1.669618e-03
8.350000e-01	8.400000e-01	1.565267e-02	1.807415e-03	1.807415e-03
8.400000e-01	8.450000e-01	1.711359e-02	1.889879e-03	1.889879e-03
8.450000e-01	8.500000e-01	1.627878e-02	1.843208e-03	1.843208e-03
8.500000e-01	8.550000e-01	1.773969e-02	1.924140e-03	1.924140e-03
8.550000e-01	8.600000e-01	1.523526e-02	1.783153e-03	1.783153e-03
8.600000e-01	8.650000e-01	1.210473e-02	1.589429e-03	1.589429e-03
8.650000e-01	8.700000e-01	1.460916e-02	1.746128e-03	1.746128e-03
8.700000e-01	8.750000e-01	1.314824e-02	1.656523e-03	1.656523e-03
8.750000e-01	8.800000e-01	1.210473e-02	1.589429e-03	1.589429e-03
8.800000e-01	8.850000e-01	1.377435e-02	1.695505e-03	1.695505e-03
8.850000e-01	8.900000e-01	1.607007e-02	1.831355e-03	1.831355e-03
8.900000e-01	8.950000e-01	1.377435e-02	1.695505e-03	1.695505e-03
8.950000e-01	9.000000e-01	1.377435e-02	1.695505e-03	1.695505e-03
9.000000e-01	9.050000e-01	1.314824e-02	1.656523e-03	1.656523e-03
9.050000e-01	9.100000e-01	1.022641e-02	1.460916e-03	1.460916e-03
9.100000e-01	9.150000e-01	1.001771e-02	1.445932e-03	1.445932e-03
9.150000e-01	9.200000e-01	1.335694e-02	1.669618e-03	1.669618e-03
9.200000e-01	9.250000e-01	1.189603e-02	1.575667e-03	1.575667e-03
9.250000e-01	9.300000e-01	1.001771e-02	1.445932e-03	1.445932e-03
9.300000e-01	9.350000e-01	1.085252e-02	1.504973e-03	1.504973e-03
9.350000e-01	9.400000e-01	1.106122e-02	1.519375e-03	1.519375e-03
9.400000e-01	9.450000e-01	1.189603e-02	1.575667e-03	1.575667e-03
9.450000e-01	9.500000e-01	8.974198e-03	1.368552e-03	1.368552e-03
9.500000e-01	9.550000e-01	1.356565e-02	1.682611e-03	1.682611e-03
9.550000e-01	9.600000e-01	1.126992e-02	1.533642e-03	1.533642e-03
9.600000e-01	9.650000e-01	8.974198e-03	1.368552e-03	1.368552e-03
9.650000e-01	9.700000e-01	8.974198e-03	1.368552e-03	1.368552e-03
9.700000e-01	9.750000e-01	1.022641e-02	1.460916e-03	1.460916e-03
9.750000e-01	9.800000e-01	8.765494e-03	1.352545e-03	1.352545e-03
9.800000e-01	9.850000e-01	9.391602e-03	1.400017e-03	1.400017e-03
9.850000e-01	9.900000e-01	7.513282e-03	1.252214e-03	1.252214e-03
9.900000e-01	9.950000e-01	9.182900e-03	1.384374e-03	1.384374e-03
9.950000e-01	1.000000e+00	1.106122e-02	1.519375e-03	1.519375e-03
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
LineColor=lilac
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Sbjetsvr-logmbboverpT
ScaledBy=1.29985259671553238e-06
Title=$t\overline{t}$ (non-had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-03	1.000000e-02	4.549484e-02	3.439087e-03	3.439087e-03
1.000000e-02	1.500000e-02	4.468894e-01	1.077859e-02	1.077859e-02
1.500000e-02	2.000000e-02	1.915203e+00	2.231359e-02	2.231359e-02
2.000000e-02	2.500000e-02	5.124538e+00	3.649972e-02	3.649972e-02
2.500000e-02	3.000000e-02	9.517000e+00	4.974072e-02	4.974072e-02
3.000000e-02	3.500000e-02	1.377350e+01	5.983898e-02	5.983898e-02
3.500000e-02	4.000000e-02	1.635033e+01	6.519666e-02	6.519666e-02
4.000000e-02	4.500000e-02	1.602328e+01	6.454130e-02	6.454130e-02
4.500000e-02	5.000000e-02	1.461580e+01	6.164152e-02	6.164152e-02
5.000000e-02	5.500000e-02	1.268500e+01	5.742583e-02	5.742583e-02
5.500000e-02	6.000000e-02	1.118055e+01	5.391302e-02	5.391302e-02
6.000000e-02	6.500000e-02	9.622288e+00	5.001511e-02	5.001511e-02
6.500000e-02	7.000000e-02	8.381190e+00	4.667829e-02	4.667829e-02
7.000000e-02	7.500000e-02	7.291134e+00	4.353711e-02	4.353711e-02
7.500000e-02	8.000000e-02	6.423872e+00	4.086584e-02	4.086584e-02
8.000000e-02	8.500000e-02	5.662678e+00	3.836834e-02	3.836834e-02
8.500000e-02	9.000000e-02	5.020290e+00	3.612655e-02	3.612655e-02
9.000000e-02	9.500000e-02	4.444716e+00	3.399258e-02	3.399258e-02
9.500000e-02	1.000000e-01	3.942972e+00	3.201651e-02	3.201651e-02
1.000000e-01	1.050000e-01	3.541058e+00	3.034091e-02	3.034091e-02
1.050000e-01	1.100000e-01	3.182560e+00	2.876407e-02	2.876407e-02
1.100000e-01	1.150000e-01	2.837838e+00	2.716163e-02	2.716163e-02
1.150000e-01	1.200000e-01	2.627782e+00	2.613706e-02	2.613706e-02
1.200000e-01	1.250000e-01	2.335316e+00	2.463967e-02	2.463967e-02
1.250000e-01	1.300000e-01	2.116420e+00	2.345649e-02	2.345649e-02
1.300000e-01	1.350000e-01	1.936780e+00	2.243893e-02	2.243893e-02
1.350000e-01	1.400000e-01	1.734263e+00	2.123340e-02	2.123340e-02
1.400000e-01	1.450000e-01	1.618316e+00	2.051132e-02	2.051132e-02
1.450000e-01	1.500000e-01	1.450376e+00	1.941790e-02	1.941790e-02
1.500000e-01	1.550000e-01	1.364585e+00	1.883486e-02	1.883486e-02
1.550000e-01	1.600000e-01	1.262677e+00	1.811791e-02	1.811791e-02
1.600000e-01	1.650000e-01	1.170647e+00	1.744516e-02	1.744516e-02
1.650000e-01	1.700000e-01	1.059900e+00	1.659948e-02	1.659948e-02
1.700000e-01	1.750000e-01	9.387536e-01	1.562204e-02	1.562204e-02
1.750000e-01	1.800000e-01	8.818200e-01	1.514091e-02	1.514091e-02
1.800000e-01	1.850000e-01	8.282660e-01	1.467395e-02	1.467395e-02
1.850000e-01	1.900000e-01	7.877106e-01	1.431019e-02	1.431019e-02
1.900000e-01	1.950000e-01	7.318170e-01	1.379314e-02	1.379314e-02
1.950000e-01	2.000000e-01	7.045202e-01	1.353346e-02	1.353346e-02
2.000000e-01	2.050000e-01	6.314684e-01	1.281262e-02	1.281262e-02
2.050000e-01	2.100000e-01	5.987122e-01	1.247588e-02	1.247588e-02
2.100000e-01	2.150000e-01	5.308598e-01	1.174768e-02	1.174768e-02
2.150000e-01	2.200000e-01	5.222808e-01	1.165236e-02	1.165236e-02
2.200000e-01	2.250000e-01	5.046028e-01	1.145346e-02	1.145346e-02
2.250000e-01	2.300000e-01	4.645674e-01	1.098971e-02	1.098971e-02
2.300000e-01	2.350000e-01	4.286914e-01	1.055685e-02	1.055685e-02
2.350000e-01	2.400000e-01	4.141330e-01	1.037605e-02	1.037605e-02
2.400000e-01	2.450000e-01	3.743576e-01	9.865187e-03	9.865187e-03
2.450000e-01	2.500000e-01	3.751374e-01	9.875458e-03	9.875458e-03
2.500000e-01	2.550000e-01	3.483604e-01	9.516483e-03	9.516483e-03
2.550000e-01	2.600000e-01	3.358820e-01	9.344485e-03	9.344485e-03
2.600000e-01	2.650000e-01	3.062452e-01	8.922710e-03	8.922710e-03
2.650000e-01	2.700000e-01	2.958464e-01	8.769912e-03	8.769912e-03
2.700000e-01	2.750000e-01	2.649100e-01	8.298720e-03	8.298720e-03
2.750000e-01	2.800000e-01	2.812882e-01	8.551409e-03	8.551409e-03
2.800000e-01	2.850000e-01	2.547712e-01	8.138363e-03	8.138363e-03
2.850000e-01	2.900000e-01	2.420326e-01	7.932296e-03	7.932296e-03
2.900000e-01	2.950000e-01	2.264344e-01	7.672434e-03	7.672434e-03
2.950000e-01	3.000000e-01	2.126558e-01	7.435340e-03	7.435340e-03
3.000000e-01	3.050000e-01	2.058966e-01	7.316218e-03	7.316218e-03
3.050000e-01	3.100000e-01	1.962777e-01	7.143279e-03	7.143279e-03
3.100000e-01	3.150000e-01	1.902984e-01	7.033631e-03	7.033631e-03
3.150000e-01	3.200000e-01	1.889986e-01	7.009568e-03	7.009568e-03
3.200000e-01	3.250000e-01	1.785997e-01	6.814006e-03	6.814006e-03
3.250000e-01	3.300000e-01	1.676810e-01	6.602433e-03	6.602433e-03
3.300000e-01	3.350000e-01	1.653413e-01	6.556206e-03	6.556206e-03
3.350000e-01	3.400000e-01	1.375244e-01	5.979322e-03	5.979322e-03
3.400000e-01	3.450000e-01	1.401241e-01	6.035573e-03	6.035573e-03
3.450000e-01	3.500000e-01	1.357046e-01	5.939630e-03	5.939630e-03
3.500000e-01	3.550000e-01	1.289454e-01	5.789818e-03	5.789818e-03
3.550000e-01	3.600000e-01	1.331049e-01	5.882461e-03	5.882461e-03
3.600000e-01	3.650000e-01	1.388243e-01	6.007513e-03	6.007513e-03
3.650000e-01	3.700000e-01	1.182866e-01	5.545361e-03	5.545361e-03
3.700000e-01	3.750000e-01	1.102275e-01	5.353121e-03	5.353121e-03
3.750000e-01	3.800000e-01	1.086677e-01	5.315110e-03	5.315110e-03
3.800000e-01	3.850000e-01	1.008686e-01	5.120825e-03	5.120825e-03
3.850000e-01	3.900000e-01	1.071079e-01	5.276825e-03	5.276825e-03
3.900000e-01	3.950000e-01	9.592912e-02	4.993871e-03	4.993871e-03
3.950000e-01	4.000000e-01	1.050281e-01	5.225343e-03	5.225343e-03
4.000000e-01	4.050000e-01	1.003486e-01	5.107610e-03	5.107610e-03
4.050000e-01	4.100000e-01	8.942986e-02	4.821735e-03	4.821735e-03
4.100000e-01	4.150000e-01	8.527034e-02	4.708266e-03	4.708266e-03
4.150000e-01	4.200000e-01	8.241066e-02	4.628643e-03	4.628643e-03
4.200000e-01	4.250000e-01	7.955098e-02	4.547627e-03	4.547627e-03
4.250000e-01	4.300000e-01	7.123192e-02	4.303278e-03	4.303278e-03
4.300000e-01	4.350000e-01	8.319056e-02	4.650494e-03	4.650494e-03
4.350000e-01	4.400000e-01	6.733236e-02	4.183829e-03	4.183829e-03
4.400000e-01	4.450000e-01	7.019204e-02	4.271751e-03	4.271751e-03
4.450000e-01	4.500000e-01	7.019204e-02	4.271751e-03	4.271751e-03
4.500000e-01	4.550000e-01	6.733236e-02	4.183829e-03	4.183829e-03
4.550000e-01	4.600000e-01	6.629248e-02	4.151396e-03	4.151396e-03
4.600000e-01	4.650000e-01	5.745348e-02	3.864740e-03	3.864740e-03
4.650000e-01	4.700000e-01	6.031316e-02	3.959753e-03	3.959753e-03
4.700000e-01	4.750000e-01	5.433384e-02	3.758350e-03	3.758350e-03
4.750000e-01	4.800000e-01	5.043428e-02	3.620971e-03	3.620971e-03
4.800000e-01	4.850000e-01	5.069426e-02	3.630291e-03	3.630291e-03
4.850000e-01	4.900000e-01	4.913442e-02	3.574004e-03	3.574004e-03
4.900000e-01	4.950000e-01	5.745348e-02	3.864740e-03	3.864740e-03
4.950000e-01	5.000000e-01	5.017432e-02	3.611626e-03	3.611626e-03
5.000000e-01	5.050000e-01	4.809454e-02	3.535981e-03	3.535981e-03
5.050000e-01	5.100000e-01	5.355392e-02	3.731279e-03	3.731279e-03
5.100000e-01	5.150000e-01	4.471492e-02	3.409481e-03	3.409481e-03
5.150000e-01	5.200000e-01	4.497490e-02	3.419378e-03	3.419378e-03
5.200000e-01	5.250000e-01	4.341508e-02	3.359559e-03	3.359559e-03
5.250000e-01	5.300000e-01	4.575482e-02	3.448899e-03	3.448899e-03
5.300000e-01	5.350000e-01	4.445496e-02	3.399556e-03	3.399556e-03
5.350000e-01	5.400000e-01	4.159528e-02	3.288396e-03	3.288396e-03
5.400000e-01	5.450000e-01	3.821566e-02	3.151975e-03	3.151975e-03
5.450000e-01	5.500000e-01	3.769572e-02	3.130459e-03	3.130459e-03
5.500000e-01	5.550000e-01	3.925554e-02	3.194571e-03	3.194571e-03
5.550000e-01	5.600000e-01	3.431610e-02	2.986834e-03	2.986834e-03
5.600000e-01	5.650000e-01	3.951552e-02	3.205132e-03	3.205132e-03
5.650000e-01	5.700000e-01	3.483604e-02	3.009376e-03	3.009376e-03
5.700000e-01	5.750000e-01	2.963664e-02	2.775725e-03	2.775725e-03
5.750000e-01	5.800000e-01	3.639588e-02	3.076012e-03	3.076012e-03
5.800000e-01	5.850000e-01	3.275628e-02	2.918162e-03	2.918162e-03
5.850000e-01	5.900000e-01	3.145644e-02	2.859676e-03	2.859676e-03
5.900000e-01	5.950000e-01	2.859676e-02	2.726593e-03	2.726593e-03
5.950000e-01	6.000000e-01	2.833678e-02	2.714172e-03	2.714172e-03
6.000000e-01	6.050000e-01	2.911670e-02	2.751270e-03	2.751270e-03
6.050000e-01	6.100000e-01	3.197638e-02	2.883213e-03	2.883213e-03
6.100000e-01	6.150000e-01	2.755688e-02	2.676560e-03	2.676560e-03
6.150000e-01	6.200000e-01	2.547712e-02	2.573576e-03	2.573576e-03
6.200000e-01	6.250000e-01	2.495716e-02	2.547180e-03	2.547180e-03
6.250000e-01	6.300000e-01	2.105762e-02	2.339735e-03	2.339735e-03
6.300000e-01	6.350000e-01	2.469720e-02	2.533879e-03	2.533879e-03
6.350000e-01	6.400000e-01	2.625702e-02	2.612671e-03	2.612671e-03
6.400000e-01	6.450000e-01	2.677696e-02	2.638412e-03	2.638412e-03
6.450000e-01	6.500000e-01	2.235746e-02	2.410867e-03	2.410867e-03
6.500000e-01	6.550000e-01	2.677696e-02	2.638412e-03	2.638412e-03
6.550000e-01	6.600000e-01	2.365732e-02	2.479960e-03	2.479960e-03
6.600000e-01	6.650000e-01	2.287740e-02	2.438740e-03	2.438740e-03
6.650000e-01	6.700000e-01	1.923782e-02	2.236351e-03	2.236351e-03
6.700000e-01	6.750000e-01	1.585820e-02	2.030434e-03	2.030434e-03
6.750000e-01	6.800000e-01	2.391728e-02	2.493549e-03	2.493549e-03
6.800000e-01	6.850000e-01	1.871788e-02	2.205923e-03	2.205923e-03
6.850000e-01	6.900000e-01	2.079764e-02	2.325247e-03	2.325247e-03
6.900000e-01	6.950000e-01	1.871788e-02	2.205923e-03	2.205923e-03
6.950000e-01	7.000000e-01	1.715805e-02	2.112010e-03	2.112010e-03
7.000000e-01	7.050000e-01	1.767800e-02	2.143771e-03	2.143771e-03
7.050000e-01	7.100000e-01	2.053768e-02	2.310668e-03	2.310668e-03
7.100000e-01	7.150000e-01	1.871788e-02	2.205923e-03	2.205923e-03
7.150000e-01	7.200000e-01	1.481832e-02	1.962734e-03	1.962734e-03
7.200000e-01	7.250000e-01	1.429838e-02	1.927993e-03	1.927993e-03
7.250000e-01	7.300000e-01	1.455835e-02	1.945441e-03	1.945441e-03
7.300000e-01	7.350000e-01	1.663811e-02	2.079764e-03	2.079764e-03
7.350000e-01	7.400000e-01	1.559823e-02	2.013723e-03	2.013723e-03
7.400000e-01	7.450000e-01	1.897785e-02	2.221189e-03	2.221189e-03
7.450000e-01	7.500000e-01	1.611817e-02	2.047010e-03	2.047010e-03
7.500000e-01	7.550000e-01	2.001772e-02	2.281232e-03	2.281232e-03
7.550000e-01	7.600000e-01	1.273856e-02	1.819794e-03	1.819794e-03
7.600000e-01	7.650000e-01	1.975776e-02	2.266371e-03	2.266371e-03
7.650000e-01	7.700000e-01	1.637814e-02	2.063452e-03	2.063452e-03
7.700000e-01	7.750000e-01	1.767800e-02	2.143771e-03	2.143771e-03
7.750000e-01	7.800000e-01	1.637814e-02	2.063452e-03	2.063452e-03
7.800000e-01	7.850000e-01	1.715805e-02	2.112010e-03	2.112010e-03
7.850000e-01	7.900000e-01	1.143870e-02	1.724449e-03	1.724449e-03
7.900000e-01	7.950000e-01	1.325850e-02	1.856561e-03	1.856561e-03
7.950000e-01	8.000000e-01	1.299853e-02	1.838269e-03	1.838269e-03
8.000000e-01	8.050000e-01	7.799116e-03	1.423917e-03	1.423917e-03
8.050000e-01	8.100000e-01	1.455835e-02	1.945441e-03	1.945441e-03
8.100000e-01	8.150000e-01	9.878880e-03	1.602566e-03	1.602566e-03
8.150000e-01	8.200000e-01	1.351847e-02	1.874674e-03	1.874674e-03
8.200000e-01	8.250000e-01	1.299853e-02	1.838269e-03	1.838269e-03
8.250000e-01	8.300000e-01	1.325850e-02	1.856561e-03	1.856561e-03
8.300000e-01	8.350000e-01	9.098968e-03	1.538006e-03	1.538006e-03
8.350000e-01	8.400000e-01	8.319056e-03	1.470615e-03	1.470615e-03
8.400000e-01	8.450000e-01	1.455835e-02	1.945441e-03	1.945441e-03
8.450000e-01	8.500000e-01	1.273856e-02	1.819794e-03	1.819794e-03
8.500000e-01	8.550000e-01	1.195864e-02	1.763206e-03	1.763206e-03
8.550000e-01	8.600000e-01	1.065879e-02	1.664624e-03	1.664624e-03
8.600000e-01	8.650000e-01	1.117873e-02	1.704741e-03	1.704741e-03
8.650000e-01	8.700000e-01	9.878880e-03	1.602566e-03	1.602566e-03
8.700000e-01	8.750000e-01	8.319056e-03	1.470615e-03	1.470615e-03
8.750000e-01	8.800000e-01	1.013885e-02	1.623515e-03	1.623515e-03
8.800000e-01	8.850000e-01	7.019204e-03	1.350846e-03	1.350846e-03
8.850000e-01	8.900000e-01	9.878880e-03	1.602566e-03	1.602566e-03
8.900000e-01	8.950000e-01	8.838998e-03	1.515876e-03	1.515876e-03
8.950000e-01	9.000000e-01	9.618910e-03	1.581339e-03	1.581339e-03
9.000000e-01	9.050000e-01	8.838998e-03	1.515876e-03	1.515876e-03
9.050000e-01	9.100000e-01	8.059086e-03	1.447455e-03	1.447455e-03
9.100000e-01	9.150000e-01	9.358938e-03	1.559823e-03	1.559823e-03
9.150000e-01	9.200000e-01	7.799116e-03	1.423917e-03	1.423917e-03
9.200000e-01	9.250000e-01	7.799116e-03	1.423917e-03	1.423917e-03
9.250000e-01	9.300000e-01	5.979322e-03	1.246775e-03	1.246775e-03
9.300000e-01	9.350000e-01	7.799116e-03	1.423917e-03	1.423917e-03
9.350000e-01	9.400000e-01	7.539146e-03	1.399984e-03	1.399984e-03
9.400000e-01	9.450000e-01	8.319056e-03	1.470615e-03	1.470615e-03
9.450000e-01	9.500000e-01	9.878880e-03	1.602566e-03	1.602566e-03
9.500000e-01	9.550000e-01	8.838998e-03	1.515876e-03	1.515876e-03
9.550000e-01	9.600000e-01	7.539146e-03	1.399984e-03	1.399984e-03
9.600000e-01	9.650000e-01	8.059086e-03	1.447455e-03	1.447455e-03
9.650000e-01	9.700000e-01	3.639588e-03	9.727205e-04	9.727205e-04
9.700000e-01	9.750000e-01	6.499262e-03	1.299853e-03	1.299853e-03
9.750000e-01	9.800000e-01	4.679470e-03	1.102961e-03	1.102961e-03
9.800000e-01	9.850000e-01	8.059086e-03	1.447455e-03	1.447455e-03
9.850000e-01	9.900000e-01	6.759234e-03	1.325595e-03	1.325595e-03
9.900000e-01	9.950000e-01	7.279174e-03	1.375635e-03	1.375635e-03
9.950000e-01	1.000000e+00	7.799116e-03	1.423917e-03	1.423917e-03
# END HISTO1D



==> FiguresNF2/SdifPhi.dat <==
# BEGIN PLOT
Legend=1
LogY=0
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SdifPhi //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SdifPhi //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SdifPhi //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SdifPhi //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SdifPhi
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SdifPhi //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SdifPhi //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SdifPhi //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SdifPhi //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SdifPhi
RatioPlot=0
RatioPlotReference=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SdifPhi
RatioPlotYLabel=Ratio
LegendYPos=0.95
LegendXPos=0.15
XLabel=$|\phi_{\textrm{max}} - \phi_{\textrm{min}}|$ 
YLabel=Frequency (normalised to unity)
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SdifPhi
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SdifPhi
ScaledBy=5.42629812864965075e-05
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	4.851202e-02	1.013751e-03	1.013751e-03
1.000000e-01	2.000000e-01	4.986781e-02	1.027820e-03	1.027820e-03
2.000000e-01	3.000000e-01	5.181676e-02	1.047712e-03	1.047712e-03
3.000000e-01	4.000000e-01	5.313019e-02	1.060908e-03	1.060908e-03
4.000000e-01	5.000000e-01	5.393519e-02	1.068915e-03	1.068915e-03
5.000000e-01	6.000000e-01	5.857455e-02	1.113939e-03	1.113939e-03
6.000000e-01	7.000000e-01	6.086245e-02	1.135486e-03	1.135486e-03
7.000000e-01	8.000000e-01	6.503576e-02	1.173770e-03	1.173770e-03
8.000000e-01	9.000000e-01	7.202657e-02	1.235246e-03	1.235246e-03
9.000000e-01	1.000000e+00	8.147477e-02	1.313767e-03	1.313767e-03
1.000000e+00	1.100000e+00	9.712995e-02	1.434444e-03	1.434444e-03
1.100000e+00	1.200000e+00	1.209835e-01	1.600921e-03	1.600921e-03
1.200000e+00	1.300000e+00	1.486925e-01	1.774808e-03	1.774808e-03
1.300000e+00	1.400000e+00	1.612336e-01	1.848139e-03	1.848139e-03
1.400000e+00	1.500000e+00	1.722706e-01	1.910348e-03	1.910348e-03
1.500000e+00	1.600000e+00	1.825662e-01	1.966605e-03	1.966605e-03
1.600000e+00	1.700000e+00	1.892180e-01	2.002111e-03	2.002111e-03
1.700000e+00	1.800000e+00	1.943658e-01	2.029163e-03	2.029163e-03
1.800000e+00	1.900000e+00	2.059324e-01	2.088668e-03	2.088668e-03
1.900000e+00	2.000000e+00	2.075636e-01	2.096923e-03	2.096923e-03
2.000000e+00	2.100000e+00	2.199353e-01	2.158512e-03	2.158512e-03
2.100000e+00	2.200000e+00	2.354210e-01	2.233210e-03	2.233210e-03
2.200000e+00	2.300000e+00	2.551859e-01	2.325066e-03	2.325066e-03
2.300000e+00	2.400000e+00	2.845050e-01	2.455002e-03	2.455002e-03
2.400000e+00	2.500000e+00	3.173830e-01	2.592977e-03	2.592977e-03
2.500000e+00	2.600000e+00	3.685642e-01	2.794239e-03	2.794239e-03
2.600000e+00	2.700000e+00	4.516914e-01	3.093341e-03	3.093341e-03
2.700000e+00	2.800000e+00	5.883936e-01	3.530538e-03	3.530538e-03
2.800000e+00	2.900000e+00	8.193658e-01	4.166255e-03	4.166255e-03
2.900000e+00	3.000000e+00	1.231167e+00	5.106995e-03	5.106995e-03
3.000000e+00	3.100000e+00	1.925969e+00	6.387510e-03	6.387510e-03
3.100000e+00	3.200000e+00	1.027226e+00	4.664874e-03	4.664874e-03
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SdifPhi
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SdifPhi
ScaledBy=9.31224684723240916e-05
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	9.517750e-02	1.860156e-03	1.860156e-03
1.000000e-01	2.000000e-01	9.692255e-02	1.877132e-03	1.877132e-03
2.000000e-01	3.000000e-01	9.786778e-02	1.886263e-03	1.886263e-03
3.000000e-01	4.000000e-01	9.666806e-02	1.874666e-03	1.874666e-03
4.000000e-01	5.000000e-01	1.033210e-01	1.938102e-03	1.938102e-03
5.000000e-01	6.000000e-01	1.049934e-01	1.953724e-03	1.953724e-03
6.000000e-01	7.000000e-01	1.165179e-01	2.058158e-03	2.058158e-03
7.000000e-01	8.000000e-01	1.210623e-01	2.097910e-03	2.097910e-03
8.000000e-01	9.000000e-01	1.354225e-01	2.218849e-03	2.218849e-03
9.000000e-01	1.000000e+00	1.468380e-01	2.310477e-03	2.310477e-03
1.000000e+00	1.100000e+00	1.665425e-01	2.460621e-03	2.460621e-03
1.100000e+00	1.200000e+00	1.995528e-01	2.693465e-03	2.693465e-03
1.200000e+00	1.300000e+00	2.413975e-01	2.962434e-03	2.962434e-03
1.300000e+00	1.400000e+00	2.603748e-01	3.076676e-03	3.076676e-03
1.400000e+00	1.500000e+00	2.690273e-01	3.127379e-03	3.127379e-03
1.500000e+00	1.600000e+00	2.830240e-01	3.207702e-03	3.207702e-03
1.600000e+00	1.700000e+00	2.861869e-01	3.225576e-03	3.225576e-03
1.700000e+00	1.800000e+00	2.908403e-01	3.251693e-03	3.251693e-03
1.800000e+00	1.900000e+00	2.952757e-01	3.276394e-03	3.276394e-03
1.900000e+00	2.000000e+00	2.993838e-01	3.299107e-03	3.299107e-03
2.000000e+00	2.100000e+00	3.045826e-01	3.327628e-03	3.327628e-03
2.100000e+00	2.200000e+00	3.119990e-01	3.367898e-03	3.367898e-03
2.200000e+00	2.300000e+00	3.270500e-01	3.448176e-03	3.448176e-03
2.300000e+00	2.400000e+00	3.507535e-01	3.570947e-03	3.570947e-03
2.400000e+00	2.500000e+00	3.815462e-01	3.724397e-03	3.724397e-03
2.500000e+00	2.600000e+00	4.078309e-01	3.850547e-03	3.850547e-03
2.600000e+00	2.700000e+00	4.566921e-01	4.074685e-03	4.074685e-03
2.700000e+00	2.800000e+00	5.382364e-01	4.423529e-03	4.423529e-03
2.800000e+00	2.900000e+00	6.596259e-01	4.897012e-03	4.897012e-03
2.900000e+00	3.000000e+00	8.604512e-01	5.593008e-03	5.593008e-03
3.000000e+00	3.100000e+00	1.142385e+00	6.444489e-03	6.444489e-03
3.100000e+00	3.200000e+00	5.524512e-01	4.481561e-03	4.481561e-03
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SdifPhi
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SdifPhi
ScaledBy=1.15182999804886929e-02
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.780266e-02	1.099318e-02	1.099318e-02
1.000000e-01	2.000000e-01	2.441375e-02	1.490184e-02	1.490184e-02
2.000000e-01	3.000000e-01	2.864782e-02	1.843335e-02	1.843335e-02
3.000000e-01	4.000000e-01	6.072836e-02	4.497095e-02	4.497095e-02
4.000000e-01	5.000000e-01	2.171622e-02	1.777188e-02	1.777188e-02
5.000000e-01	6.000000e-01	2.109658e-02	7.248345e-03	7.248345e-03
6.000000e-01	7.000000e-01	2.699918e-02	1.215307e-02	1.215307e-02
7.000000e-01	8.000000e-01	4.347913e-02	1.877867e-02	1.877867e-02
8.000000e-01	9.000000e-01	3.486198e-02	1.603594e-02	1.603594e-02
9.000000e-01	1.000000e+00	7.476615e-02	3.049851e-02	3.049851e-02
1.000000e+00	1.100000e+00	8.124453e-02	3.346491e-02	3.346491e-02
1.100000e+00	1.200000e+00	3.947157e-02	1.451820e-02	1.451820e-02
1.200000e+00	1.300000e+00	6.310390e-02	3.247510e-02	3.247510e-02
1.300000e+00	1.400000e+00	1.022917e-01	5.782420e-02	5.782420e-02
1.400000e+00	1.500000e+00	1.806072e-01	7.147472e-02	7.147472e-02
1.500000e+00	1.600000e+00	1.222132e-01	5.085429e-02	5.085429e-02
1.600000e+00	1.700000e+00	7.382249e-02	2.072414e-02	2.072414e-02
1.700000e+00	1.800000e+00	2.031184e-01	5.752875e-02	5.752875e-02
1.800000e+00	1.900000e+00	2.584943e-01	7.764816e-02	7.764816e-02
1.900000e+00	2.000000e+00	2.536651e-01	9.105971e-02	9.105971e-02
2.000000e+00	2.100000e+00	3.000906e-01	7.368315e-02	7.368315e-02
2.100000e+00	2.200000e+00	2.286837e-01	5.718371e-02	5.718371e-02
2.200000e+00	2.300000e+00	3.920644e-01	1.131552e-01	1.131552e-01
2.300000e+00	2.400000e+00	3.105737e-01	6.606192e-02	6.606192e-02
2.400000e+00	2.500000e+00	4.835294e-01	7.475688e-02	7.475688e-02
2.500000e+00	2.600000e+00	6.132910e-01	9.495489e-02	9.495489e-02
2.600000e+00	2.700000e+00	5.539703e-01	5.980162e-02	5.980162e-02
2.700000e+00	2.800000e+00	9.420691e-01	1.315359e-01	1.315359e-01
2.800000e+00	2.900000e+00	1.375971e+00	1.545268e-01	1.545268e-01
2.900000e+00	3.000000e+00	1.112785e+00	7.993734e-02	7.993734e-02
3.000000e+00	3.100000e+00	1.348683e+00	1.089887e-01	1.089887e-01
3.100000e+00	3.200000e+00	6.057455e-01	9.260481e-02	9.260481e-02
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SdifPhi
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SdifPhi
ScaledBy=1.04351129027040502e-06
Title=$t\overline{t}$ (had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.962845e-02	4.525761e-04	4.525761e-04
1.000000e-01	2.000000e-01	2.054674e-02	4.630416e-04	4.630416e-04
2.000000e-01	3.000000e-01	2.058848e-02	4.635117e-04	4.635117e-04
3.000000e-01	4.000000e-01	2.218505e-02	4.811481e-04	4.811481e-04
4.000000e-01	5.000000e-01	2.399032e-02	5.003416e-04	5.003416e-04
5.000000e-01	6.000000e-01	2.632779e-02	5.241503e-04	5.241503e-04
6.000000e-01	7.000000e-01	3.079402e-02	5.668678e-04	5.668678e-04
7.000000e-01	8.000000e-01	3.427935e-02	5.980876e-04	5.980876e-04
8.000000e-01	9.000000e-01	4.112478e-02	6.550891e-04	6.550891e-04
9.000000e-01	1.000000e+00	4.935808e-02	7.176749e-04	7.176749e-04
1.000000e+00	1.100000e+00	6.632558e-02	8.319344e-04	8.319344e-04
1.100000e+00	1.200000e+00	9.132811e-02	9.762270e-04	9.762270e-04
1.200000e+00	1.300000e+00	1.302615e-01	1.165888e-03	1.165888e-03
1.300000e+00	1.400000e+00	1.459559e-01	1.234126e-03	1.234126e-03
1.400000e+00	1.500000e+00	1.672749e-01	1.321186e-03	1.321186e-03
1.500000e+00	1.600000e+00	1.879051e-01	1.400290e-03	1.400290e-03
1.600000e+00	1.700000e+00	2.105388e-01	1.482227e-03	1.482227e-03
1.700000e+00	1.800000e+00	2.427729e-01	1.591654e-03	1.591654e-03
1.800000e+00	1.900000e+00	2.747983e-01	1.693384e-03	1.693384e-03
1.900000e+00	2.000000e+00	3.095263e-01	1.797204e-03	1.797204e-03
2.000000e+00	2.100000e+00	3.496598e-01	1.910167e-03	1.910167e-03
2.100000e+00	2.200000e+00	3.999570e-01	2.042938e-03	2.042938e-03
2.200000e+00	2.300000e+00	4.566510e-01	2.182935e-03	2.182935e-03
2.300000e+00	2.400000e+00	5.176233e-01	2.324104e-03	2.324104e-03
2.400000e+00	2.500000e+00	5.847211e-01	2.470148e-03	2.470148e-03
2.500000e+00	2.600000e+00	6.584348e-01	2.621229e-03	2.621229e-03
2.600000e+00	2.700000e+00	7.321693e-01	2.764104e-03	2.764104e-03
2.700000e+00	2.800000e+00	8.021158e-01	2.893124e-03	2.893124e-03
2.800000e+00	2.900000e+00	8.817566e-01	3.033353e-03	3.033353e-03
2.900000e+00	3.000000e+00	9.675541e-01	3.177505e-03	3.177505e-03
3.000000e+00	3.100000e+00	1.062994e+00	3.330534e-03	3.330534e-03
3.100000e+00	3.200000e+00	4.708532e-01	2.216620e-03	2.216620e-03
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SdifPhi
LineColor=lilac
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SdifPhi
ScaledBy=1.29985259671553238e-06
Title=$t\overline{t}$ (non-had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.636988e-02	6.875717e-04	6.875717e-04
1.000000e-01	2.000000e-01	3.838465e-02	7.063595e-04	7.063595e-04
2.000000e-01	3.000000e-01	3.881360e-02	7.102954e-04	7.102954e-04
3.000000e-01	4.000000e-01	4.241419e-02	7.425106e-04	7.425106e-04
4.000000e-01	5.000000e-01	4.507889e-02	7.654797e-04	7.654797e-04
5.000000e-01	6.000000e-01	4.987534e-02	8.051745e-04	8.051745e-04
6.000000e-01	7.000000e-01	5.347594e-02	8.337316e-04	8.337316e-04
7.000000e-01	8.000000e-01	6.256191e-02	9.017830e-04	9.017830e-04
8.000000e-01	9.000000e-01	7.454655e-02	9.843755e-04	9.843755e-04
9.000000e-01	1.000000e+00	8.797402e-02	1.069361e-03	1.069361e-03
1.000000e+00	1.100000e+00	1.129442e-01	1.211655e-03	1.211655e-03
1.100000e+00	1.200000e+00	1.511209e-01	1.401552e-03	1.401552e-03
1.200000e+00	1.300000e+00	2.134748e-01	1.665791e-03	1.665791e-03
1.300000e+00	1.400000e+00	2.424225e-01	1.775144e-03	1.775144e-03
1.400000e+00	1.500000e+00	2.605425e-01	1.840290e-03	1.840290e-03
1.500000e+00	1.600000e+00	2.851227e-01	1.925143e-03	1.925143e-03
1.600000e+00	1.700000e+00	3.090140e-01	2.004177e-03	2.004177e-03
1.700000e+00	1.800000e+00	3.322553e-01	2.078179e-03	2.078179e-03
1.800000e+00	1.900000e+00	3.607091e-01	2.165338e-03	2.165338e-03
1.900000e+00	2.000000e+00	3.821177e-01	2.228669e-03	2.228669e-03
2.000000e+00	2.100000e+00	4.133141e-01	2.317860e-03	2.317860e-03
2.100000e+00	2.200000e+00	4.417679e-01	2.396316e-03	2.396316e-03
2.200000e+00	2.300000e+00	4.801655e-01	2.498288e-03	2.498288e-03
2.300000e+00	2.400000e+00	5.157035e-01	2.589090e-03	2.589090e-03
2.400000e+00	2.500000e+00	5.500326e-01	2.673876e-03	2.673876e-03
2.500000e+00	2.600000e+00	5.948125e-01	2.780591e-03	2.780591e-03
2.600000e+00	2.700000e+00	6.321313e-01	2.866492e-03	2.866492e-03
2.700000e+00	2.800000e+00	6.729727e-01	2.957643e-03	2.957643e-03
2.800000e+00	2.900000e+00	7.009585e-01	3.018514e-03	3.018514e-03
2.900000e+00	3.000000e+00	7.394601e-01	3.100305e-03	3.100305e-03
3.000000e+00	3.100000e+00	7.596469e-01	3.142338e-03	3.142338e-03
3.100000e+00	3.200000e+00	3.198157e-01	2.038905e-03	2.038905e-03
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> FiguresNF2/Sinvmass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Sinvmass //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Sinvmass //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Sinvmass //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Sinvmass //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Sinvmass
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Sinvmass //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Sinvmass //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Sinvmass //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Sinvmass //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Sinvmass
RatioPlot=0
RatioPlotReference=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Sinvmass
RatioPlotYLabel=Ratio
Rebin=2
LegendYPos=0.95
XLabel=$M_{\textrm{jj}}$ [GeV]
YLabel=Frequency (normalised to unity)
XMax=4000
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Sinvmass
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Sinvmass
ScaledBy=5.42629812864965075e-05
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	2.012507e-05	1.460026e-06	1.460026e-06
6.000000e+01	8.000000e+01	4.476239e-04	6.885708e-06	6.885708e-06
8.000000e+01	1.000000e+02	1.503660e-03	1.262022e-05	1.262022e-05
1.000000e+02	1.200000e+02	2.273286e-03	1.551740e-05	1.551740e-05
1.200000e+02	1.400000e+02	2.616789e-03	1.664854e-05	1.664854e-05
1.400000e+02	1.600000e+02	2.717309e-03	1.696530e-05	1.696530e-05
1.600000e+02	1.800000e+02	2.707669e-03	1.693518e-05	1.693518e-05
1.800000e+02	2.000000e+02	2.599206e-03	1.659251e-05	1.659251e-05
2.000000e+02	2.200000e+02	2.482904e-03	1.621705e-05	1.621705e-05
2.200000e+02	2.400000e+02	2.286950e-03	1.556396e-05	1.556396e-05
2.400000e+02	2.600000e+02	2.151900e-03	1.509743e-05	1.509743e-05
2.600000e+02	2.800000e+02	2.050427e-03	1.473717e-05	1.473717e-05
2.800000e+02	3.000000e+02	1.839326e-03	1.395794e-05	1.395794e-05
3.000000e+02	3.200000e+02	1.715503e-03	1.347993e-05	1.347993e-05
3.200000e+02	3.400000e+02	1.602167e-03	1.302704e-05	1.302704e-05
3.400000e+02	3.600000e+02	1.462245e-03	1.244520e-05	1.244520e-05
3.600000e+02	3.800000e+02	1.353146e-03	1.197193e-05	1.197193e-05
3.800000e+02	4.000000e+02	1.271057e-03	1.160311e-05	1.160311e-05
4.000000e+02	4.200000e+02	1.148400e-03	1.102906e-05	1.102906e-05
4.200000e+02	4.400000e+02	1.056567e-03	1.057890e-05	1.057890e-05
4.400000e+02	4.600000e+02	9.956615e-04	1.026946e-05	1.026946e-05
4.600000e+02	4.800000e+02	9.181270e-04	9.861507e-06	9.861507e-06
4.800000e+02	5.000000e+02	8.403805e-04	9.434740e-06	9.434740e-06
5.000000e+02	5.200000e+02	7.869960e-04	9.130157e-06	9.130157e-06
5.200000e+02	5.400000e+02	7.412380e-04	8.860756e-06	8.860756e-06
5.400000e+02	5.600000e+02	6.704825e-04	8.427246e-06	8.427246e-06
5.600000e+02	5.800000e+02	6.169925e-04	8.084102e-06	8.084102e-06
5.800000e+02	6.000000e+02	5.653025e-04	7.738067e-06	7.738067e-06
6.000000e+02	6.200000e+02	5.266415e-04	7.468775e-06	7.468775e-06
6.200000e+02	6.400000e+02	5.086345e-04	7.339981e-06	7.339981e-06
6.400000e+02	6.600000e+02	4.586398e-04	6.969919e-06	6.969919e-06
6.600000e+02	6.800000e+02	4.270752e-04	6.725803e-06	6.725803e-06
6.800000e+02	7.000000e+02	3.907441e-04	6.433364e-06	6.433364e-06
7.000000e+02	7.200000e+02	3.655349e-04	6.222377e-06	6.222377e-06
7.200000e+02	7.400000e+02	3.408551e-04	6.008650e-06	6.008650e-06
7.400000e+02	7.600000e+02	3.120446e-04	5.749104e-06	5.749104e-06
7.600000e+02	7.800000e+02	2.956267e-04	5.595820e-06	5.595820e-06
7.800000e+02	8.000000e+02	2.724299e-04	5.371794e-06	5.371794e-06
8.000000e+02	8.200000e+02	2.523049e-04	5.169574e-06	5.169574e-06
8.200000e+02	8.400000e+02	2.465851e-04	5.110641e-06	5.110641e-06
8.400000e+02	8.600000e+02	2.280489e-04	4.914800e-06	4.914800e-06
8.600000e+02	8.800000e+02	2.109955e-04	4.727467e-06	4.727467e-06
8.800000e+02	9.000000e+02	1.885402e-04	4.468830e-06	4.468830e-06
9.000000e+02	9.200000e+02	1.765711e-04	4.324657e-06	4.324657e-06
9.200000e+02	9.400000e+02	1.759355e-04	4.316867e-06	4.316867e-06
9.400000e+02	9.600000e+02	1.596236e-04	4.111880e-06	4.111880e-06
9.600000e+02	9.800000e+02	1.451124e-04	3.920524e-06	3.920524e-06
9.800000e+02	1.000000e+03	1.429940e-04	3.891802e-06	3.891802e-06
1.000000e+03	1.020000e+03	1.324018e-04	3.744888e-06	3.744888e-06
1.020000e+03	1.040000e+03	1.253050e-04	3.643143e-06	3.643143e-06
1.040000e+03	1.060000e+03	1.143952e-04	3.480933e-06	3.480933e-06
1.060000e+03	1.080000e+03	1.086754e-04	3.392794e-06	3.392794e-06
1.080000e+03	1.100000e+03	1.052859e-04	3.339466e-06	3.339466e-06
1.100000e+03	1.120000e+03	9.289310e-05	3.136777e-06	3.136777e-06
1.120000e+03	1.140000e+03	9.003320e-05	3.088114e-06	3.088114e-06
1.140000e+03	1.160000e+03	8.653780e-05	3.027575e-06	3.027575e-06
1.160000e+03	1.180000e+03	8.759700e-05	3.046047e-06	3.046047e-06
1.180000e+03	1.200000e+03	7.817000e-05	2.877478e-06	2.877478e-06
1.200000e+03	1.220000e+03	7.425090e-05	2.804419e-06	2.804419e-06
1.220000e+03	1.240000e+03	6.990815e-05	2.721171e-06	2.721171e-06
1.240000e+03	1.260000e+03	7.012000e-05	2.725291e-06	2.725291e-06
1.260000e+03	1.280000e+03	6.238770e-05	2.570641e-06	2.570641e-06
1.280000e+03	1.300000e+03	5.846865e-05	2.488590e-06	2.488590e-06
1.300000e+03	1.320000e+03	5.327850e-05	2.375570e-06	2.375570e-06
1.320000e+03	1.340000e+03	5.147780e-05	2.335081e-06	2.335081e-06
1.340000e+03	1.360000e+03	5.084230e-05	2.320622e-06	2.320622e-06
1.360000e+03	1.380000e+03	4.861794e-05	2.269291e-06	2.269291e-06
1.380000e+03	1.400000e+03	4.056791e-05	2.072923e-06	2.072923e-06
1.400000e+03	1.420000e+03	4.226265e-05	2.115779e-06	2.115779e-06
1.420000e+03	1.440000e+03	4.544029e-05	2.193878e-06	2.193878e-06
1.440000e+03	1.460000e+03	3.791988e-05	2.004128e-06	2.004128e-06
1.460000e+03	1.480000e+03	4.130936e-05	2.091781e-06	2.091781e-06
1.480000e+03	1.500000e+03	3.664882e-05	1.970253e-06	1.970253e-06
1.500000e+03	1.520000e+03	3.855540e-05	2.020852e-06	2.020852e-06
1.520000e+03	1.540000e+03	3.209420e-05	1.843763e-06	1.843763e-06
1.540000e+03	1.560000e+03	2.881063e-05	1.746901e-06	1.746901e-06
1.560000e+03	1.580000e+03	3.071721e-05	1.803777e-06	1.803777e-06
1.580000e+03	1.600000e+03	3.156458e-05	1.828487e-06	1.828487e-06
1.600000e+03	1.620000e+03	2.499746e-05	1.627196e-06	1.627196e-06
1.620000e+03	1.640000e+03	2.722181e-05	1.698050e-06	1.698050e-06
1.640000e+03	1.660000e+03	2.870471e-05	1.743687e-06	1.743687e-06
1.660000e+03	1.680000e+03	2.891655e-05	1.750109e-06	1.750109e-06
1.680000e+03	1.700000e+03	2.404417e-05	1.595867e-06	1.595867e-06
1.700000e+03	1.720000e+03	2.224350e-05	1.534947e-06	1.534947e-06
1.720000e+03	1.740000e+03	2.129021e-05	1.501695e-06	1.501695e-06
1.740000e+03	1.760000e+03	2.192574e-05	1.523944e-06	1.523944e-06
1.760000e+03	1.780000e+03	2.171389e-05	1.516564e-06	1.516564e-06
1.780000e+03	1.800000e+03	1.948955e-05	1.436788e-06	1.436788e-06
1.800000e+03	1.820000e+03	1.980731e-05	1.448454e-06	1.448454e-06
1.820000e+03	1.840000e+03	2.012507e-05	1.460026e-06	1.460026e-06
1.840000e+03	1.860000e+03	1.684151e-05	1.335618e-06	1.335618e-06
1.860000e+03	1.880000e+03	1.610006e-05	1.305887e-06	1.305887e-06
1.880000e+03	1.900000e+03	1.843033e-05	1.397200e-06	1.397200e-06
1.900000e+03	1.920000e+03	1.747703e-05	1.360585e-06	1.360585e-06
1.920000e+03	1.940000e+03	1.525268e-05	1.271057e-06	1.271057e-06
1.940000e+03	1.960000e+03	1.715927e-05	1.348160e-06	1.348160e-06
1.960000e+03	1.980000e+03	1.610006e-05	1.305887e-06	1.305887e-06
1.980000e+03	2.000000e+03	1.514676e-05	1.266636e-06	1.266636e-06
2.000000e+03	2.020000e+03	1.271057e-05	1.160311e-06	1.160311e-06
2.020000e+03	2.040000e+03	1.557045e-05	1.284229e-06	1.284229e-06
2.040000e+03	2.060000e+03	1.451124e-05	1.239779e-06	1.239779e-06
2.060000e+03	2.080000e+03	1.334610e-05	1.188965e-06	1.188965e-06
2.080000e+03	2.100000e+03	1.345202e-05	1.193674e-06	1.193674e-06
2.100000e+03	2.120000e+03	1.249873e-05	1.150601e-06	1.150601e-06
2.120000e+03	2.140000e+03	1.154543e-05	1.105852e-06	1.105852e-06
2.140000e+03	2.160000e+03	1.186320e-05	1.120967e-06	1.120967e-06
2.160000e+03	2.180000e+03	1.101583e-05	1.080191e-06	1.080191e-06
2.180000e+03	2.200000e+03	1.218097e-05	1.135881e-06	1.135881e-06
2.200000e+03	2.220000e+03	8.579635e-06	9.532928e-07	9.532928e-07
2.220000e+03	2.240000e+03	1.080399e-05	1.069754e-06	1.069754e-06
2.240000e+03	2.260000e+03	1.016845e-05	1.037814e-06	1.037814e-06
2.260000e+03	2.280000e+03	1.038030e-05	1.048569e-06	1.048569e-06
2.280000e+03	2.300000e+03	9.003320e-06	9.765474e-07	9.765474e-07
2.300000e+03	2.320000e+03	8.791480e-06	9.649902e-07	9.649902e-07
2.320000e+03	2.340000e+03	7.732265e-06	9.049931e-07	9.049931e-07
2.340000e+03	2.360000e+03	1.048622e-05	1.053905e-06	1.053905e-06
2.360000e+03	2.380000e+03	7.732265e-06	9.049931e-07	9.049931e-07
2.380000e+03	2.400000e+03	7.202655e-06	8.734505e-07	8.734505e-07
2.400000e+03	2.420000e+03	8.050030e-06	9.234016e-07	9.234016e-07
2.420000e+03	2.440000e+03	7.838185e-06	9.111707e-07	9.111707e-07
2.440000e+03	2.460000e+03	6.461205e-06	8.272728e-07	8.272728e-07
2.460000e+03	2.480000e+03	5.084230e-06	7.338452e-07	7.338452e-07
2.480000e+03	2.500000e+03	6.884895e-06	8.539659e-07	8.539659e-07
2.500000e+03	2.520000e+03	5.719755e-06	7.783605e-07	7.783605e-07
2.520000e+03	2.540000e+03	6.567130e-06	8.340262e-07	8.340262e-07
2.540000e+03	2.560000e+03	6.355285e-06	8.204639e-07	8.204639e-07
2.560000e+03	2.580000e+03	6.778970e-06	8.473715e-07	8.473715e-07
2.580000e+03	2.600000e+03	6.037520e-06	7.996893e-07	7.996893e-07
2.600000e+03	2.620000e+03	4.766465e-06	7.105426e-07	7.105426e-07
2.620000e+03	2.640000e+03	5.401995e-06	7.564303e-07	7.564303e-07
2.640000e+03	2.660000e+03	3.813172e-06	6.355285e-07	6.355285e-07
2.660000e+03	2.680000e+03	3.495407e-06	6.084723e-07	6.084723e-07
2.680000e+03	2.700000e+03	3.177643e-06	5.801556e-07	5.801556e-07
2.700000e+03	2.720000e+03	2.859878e-06	5.503840e-07	5.503840e-07
2.720000e+03	2.740000e+03	3.389486e-06	5.991822e-07	5.991822e-07
2.740000e+03	2.760000e+03	3.389486e-06	5.991822e-07	5.991822e-07
2.760000e+03	2.780000e+03	3.283564e-06	5.897455e-07	5.897455e-07
2.780000e+03	2.800000e+03	3.071721e-06	5.704045e-07	5.704045e-07
2.800000e+03	2.820000e+03	2.436193e-06	5.079813e-07	5.079813e-07
2.820000e+03	2.840000e+03	1.376979e-06	3.819052e-07	3.819052e-07
2.840000e+03	2.860000e+03	1.376979e-06	3.819052e-07	3.819052e-07
2.860000e+03	2.880000e+03	9.532930e-07	3.177643e-07	3.177643e-07
2.880000e+03	2.900000e+03	2.224350e-06	4.853930e-07	4.853930e-07
2.900000e+03	2.920000e+03	9.532930e-07	3.177643e-07	3.177643e-07
2.920000e+03	2.940000e+03	1.271057e-06	3.669226e-07	3.669226e-07
2.940000e+03	2.960000e+03	1.482900e-06	3.963217e-07	3.963217e-07
2.960000e+03	2.980000e+03	1.165136e-06	3.513017e-07	3.513017e-07
2.980000e+03	3.000000e+03	1.482900e-06	3.963217e-07	3.963217e-07
3.000000e+03	3.020000e+03	1.906586e-06	4.493866e-07	4.493866e-07
3.020000e+03	3.040000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.040000e+03	3.060000e+03	1.271057e-06	3.669226e-07	3.669226e-07
3.060000e+03	3.080000e+03	8.473715e-07	2.995911e-07	2.995911e-07
3.080000e+03	3.100000e+03	8.473715e-07	2.995911e-07	2.995911e-07
3.100000e+03	3.120000e+03	8.473715e-07	2.995911e-07	2.995911e-07
3.120000e+03	3.140000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.140000e+03	3.160000e+03	4.236857e-07	2.118429e-07	2.118429e-07
3.160000e+03	3.180000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.180000e+03	3.200000e+03	3.177643e-07	1.834613e-07	1.834613e-07
3.200000e+03	3.220000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.220000e+03	3.240000e+03	4.236857e-07	2.118429e-07	2.118429e-07
3.240000e+03	3.260000e+03	7.414500e-07	2.802418e-07	2.802418e-07
3.260000e+03	3.280000e+03	6.355285e-07	2.594535e-07	2.594535e-07
3.280000e+03	3.300000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.300000e+03	3.320000e+03	5.296070e-07	2.368475e-07	2.368475e-07
3.320000e+03	3.340000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.340000e+03	3.360000e+03	4.236857e-07	2.118429e-07	2.118429e-07
3.360000e+03	3.380000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.380000e+03	3.400000e+03	4.236857e-07	2.118429e-07	2.118429e-07
3.400000e+03	3.420000e+03	5.296070e-07	2.368475e-07	2.368475e-07
3.420000e+03	3.440000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.440000e+03	3.460000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.460000e+03	3.480000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.480000e+03	3.500000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.500000e+03	3.520000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.520000e+03	3.540000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.540000e+03	3.560000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.560000e+03	3.580000e+03	4.236857e-07	2.118429e-07	2.118429e-07
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.620000e+03	3.640000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.640000e+03	3.660000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.660000e+03	3.680000e+03	3.177643e-07	1.834613e-07	1.834613e-07
3.680000e+03	3.700000e+03	4.236857e-07	2.118429e-07	2.118429e-07
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	3.177643e-07	1.834613e-07	1.834613e-07
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.820000e+03	3.840000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.920000e+03	3.940000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.940000e+03	3.960000e+03	2.118428e-07	1.497955e-07	1.497955e-07
3.960000e+03	3.980000e+03	1.059215e-07	1.059214e-07	1.059214e-07
3.980000e+03	4.000000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.000000e+03	4.020000e+03	2.118428e-07	1.497955e-07	1.497955e-07
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	2.118428e-07	1.497955e-07	1.497955e-07
4.080000e+03	4.100000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.100000e+03	4.120000e+03	2.118428e-07	1.497955e-07	1.497955e-07
4.120000e+03	4.140000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.140000e+03	4.160000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	1.059215e-07	1.059214e-07	1.059214e-07
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Sinvmass
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Sinvmass
ScaledBy=9.31224684723240916e-05
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	4.726155e-05	2.931037e-06	2.931037e-06
6.000000e+01	8.000000e+01	7.376440e-04	1.157952e-05	1.157952e-05
8.000000e+01	1.000000e+02	2.328723e-03	2.057435e-05	2.057435e-05
1.000000e+02	1.200000e+02	3.415193e-03	2.491581e-05	2.491581e-05
1.200000e+02	1.400000e+02	3.744933e-03	2.609092e-05	2.609092e-05
1.400000e+02	1.600000e+02	3.721302e-03	2.600847e-05	2.600847e-05
1.600000e+02	1.800000e+02	3.559704e-03	2.543749e-05	2.543749e-05
1.800000e+02	2.000000e+02	3.316852e-03	2.455446e-05	2.455446e-05
2.000000e+02	2.200000e+02	3.014560e-03	2.340881e-05	2.340881e-05
2.200000e+02	2.400000e+02	2.702452e-03	2.216391e-05	2.216391e-05
2.400000e+02	2.600000e+02	2.465417e-03	2.116959e-05	2.116959e-05
2.600000e+02	2.800000e+02	2.129860e-03	1.967627e-05	1.967627e-05
2.800000e+02	3.000000e+02	1.914820e-03	1.865655e-05	1.865655e-05
3.000000e+02	3.200000e+02	1.727228e-03	1.771912e-05	1.771912e-05
3.200000e+02	3.400000e+02	1.526003e-03	1.665501e-05	1.665501e-05
3.400000e+02	3.600000e+02	1.331140e-03	1.555533e-05	1.555533e-05
3.600000e+02	3.800000e+02	1.187537e-03	1.469234e-05	1.469234e-05
3.800000e+02	4.000000e+02	1.064658e-03	1.391145e-05	1.391145e-05
4.000000e+02	4.200000e+02	9.437770e-04	1.309791e-05	1.309791e-05
4.200000e+02	4.400000e+02	8.376200e-04	1.233931e-05	1.233931e-05
4.400000e+02	4.600000e+02	7.320090e-04	1.153521e-05	1.153521e-05
4.600000e+02	4.800000e+02	6.547545e-04	1.090954e-05	1.090954e-05
4.800000e+02	5.000000e+02	5.958590e-04	1.040733e-05	1.040733e-05
5.000000e+02	5.200000e+02	5.284205e-04	9.800702e-06	9.800702e-06
5.200000e+02	5.400000e+02	4.704343e-04	9.247340e-06	9.247340e-06
5.400000e+02	5.600000e+02	4.362605e-04	8.905131e-06	8.905131e-06
5.600000e+02	5.800000e+02	3.899079e-04	8.418763e-06	8.418763e-06
5.800000e+02	6.000000e+02	3.457364e-04	7.927567e-06	7.927567e-06
6.000000e+02	6.200000e+02	3.193790e-04	7.619396e-06	7.619396e-06
6.200000e+02	6.400000e+02	2.890226e-04	7.248252e-06	7.248252e-06
6.400000e+02	6.600000e+02	2.695726e-04	7.000116e-06	7.000116e-06
6.600000e+02	6.800000e+02	2.430334e-04	6.646612e-06	6.646612e-06
6.800000e+02	7.000000e+02	2.097686e-04	6.175008e-06	6.175008e-06
7.000000e+02	7.200000e+02	1.939542e-04	5.937681e-06	5.937681e-06
7.200000e+02	7.400000e+02	1.763220e-04	5.661358e-06	5.661358e-06
7.400000e+02	7.600000e+02	1.588716e-04	5.373909e-06	5.373909e-06
7.600000e+02	7.800000e+02	1.525094e-04	5.265209e-06	5.265209e-06
7.800000e+02	8.000000e+02	1.414211e-04	5.070192e-06	5.070192e-06
8.000000e+02	8.200000e+02	1.226983e-04	4.722659e-06	4.722659e-06
8.200000e+02	8.400000e+02	1.117917e-04	4.507879e-06	4.507879e-06
8.400000e+02	8.600000e+02	1.081563e-04	4.433974e-06	4.433974e-06
8.600000e+02	8.800000e+02	9.943105e-05	4.251364e-06	4.251364e-06
8.800000e+02	9.000000e+02	9.216005e-05	4.092971e-06	4.092971e-06
9.000000e+02	9.200000e+02	8.125350e-05	3.843160e-06	3.843160e-06
9.200000e+02	9.400000e+02	7.907220e-05	3.791223e-06	3.791223e-06
9.400000e+02	9.600000e+02	7.689090e-05	3.738564e-06	3.738564e-06
9.600000e+02	9.800000e+02	6.780215e-05	3.510663e-06	3.510663e-06
9.800000e+02	1.000000e+03	6.489375e-05	3.434541e-06	3.434541e-06
1.000000e+03	1.020000e+03	5.834985e-05	3.256771e-06	3.256771e-06
1.020000e+03	1.040000e+03	5.507790e-05	3.164142e-06	3.164142e-06
1.040000e+03	1.060000e+03	4.689800e-05	2.919742e-06	2.919742e-06
1.060000e+03	1.080000e+03	4.889753e-05	2.981335e-06	2.981335e-06
1.080000e+03	1.100000e+03	4.126297e-05	2.738720e-06	2.738720e-06
1.100000e+03	1.120000e+03	3.853635e-05	2.646687e-06	2.646687e-06
1.120000e+03	1.140000e+03	3.526439e-05	2.531836e-06	2.531836e-06
1.140000e+03	1.160000e+03	3.944522e-05	2.677716e-06	2.677716e-06
1.160000e+03	1.180000e+03	3.417374e-05	2.492376e-06	2.492376e-06
1.180000e+03	1.200000e+03	3.508261e-05	2.525302e-06	2.525302e-06
1.200000e+03	1.220000e+03	3.253777e-05	2.431987e-06	2.431987e-06
1.220000e+03	1.240000e+03	2.762983e-05	2.241076e-06	2.241076e-06
1.240000e+03	1.260000e+03	2.744806e-05	2.233691e-06	2.233691e-06
1.260000e+03	1.280000e+03	2.744806e-05	2.233691e-06	2.233691e-06
1.280000e+03	1.300000e+03	2.308546e-05	2.048503e-06	2.048503e-06
1.300000e+03	1.320000e+03	2.617563e-05	2.181302e-06	2.181302e-06
1.320000e+03	1.340000e+03	1.926818e-05	1.871491e-06	1.871491e-06
1.340000e+03	1.360000e+03	2.126770e-05	1.966199e-06	1.966199e-06
1.360000e+03	1.380000e+03	2.072237e-05	1.940828e-06	1.940828e-06
1.380000e+03	1.400000e+03	1.799575e-05	1.808640e-06	1.808640e-06
1.400000e+03	1.420000e+03	1.854107e-05	1.835840e-06	1.835840e-06
1.420000e+03	1.440000e+03	1.781397e-05	1.799483e-06	1.799483e-06
1.440000e+03	1.460000e+03	1.363314e-05	1.574220e-06	1.574220e-06
1.460000e+03	1.480000e+03	1.326959e-05	1.553088e-06	1.553088e-06
1.480000e+03	1.500000e+03	1.417847e-05	1.605396e-06	1.605396e-06
1.500000e+03	1.520000e+03	1.508735e-05	1.656051e-06	1.656051e-06
1.520000e+03	1.540000e+03	1.345137e-05	1.563690e-06	1.563690e-06
1.540000e+03	1.560000e+03	1.399669e-05	1.595071e-06	1.595071e-06
1.560000e+03	1.580000e+03	1.181539e-05	1.465519e-06	1.465519e-06
1.580000e+03	1.600000e+03	1.217894e-05	1.487894e-06	1.487894e-06
1.600000e+03	1.620000e+03	1.090651e-05	1.408025e-06	1.408025e-06
1.620000e+03	1.640000e+03	1.036119e-05	1.372373e-06	1.372373e-06
1.640000e+03	1.660000e+03	9.452310e-06	1.310800e-06	1.310800e-06
1.660000e+03	1.680000e+03	1.054296e-05	1.384359e-06	1.384359e-06
1.680000e+03	1.700000e+03	9.088760e-06	1.285345e-06	1.285345e-06
1.700000e+03	1.720000e+03	9.088760e-06	1.285345e-06	1.285345e-06
1.720000e+03	1.740000e+03	9.270535e-06	1.298135e-06	1.298135e-06
1.740000e+03	1.760000e+03	8.725210e-06	1.259376e-06	1.259376e-06
1.760000e+03	1.780000e+03	5.998580e-06	1.044219e-06	1.044219e-06
1.780000e+03	1.800000e+03	7.998110e-06	1.205760e-06	1.205760e-06
1.800000e+03	1.820000e+03	8.906985e-06	1.272427e-06	1.272427e-06
1.820000e+03	1.840000e+03	6.907460e-06	1.120538e-06	1.120538e-06
1.840000e+03	1.860000e+03	7.271010e-06	1.149647e-06	1.149647e-06
1.860000e+03	1.880000e+03	6.907460e-06	1.120538e-06	1.120538e-06
1.880000e+03	1.900000e+03	5.453255e-06	9.956239e-07	9.956239e-07
1.900000e+03	1.920000e+03	6.362135e-06	1.075397e-06	1.075397e-06
1.920000e+03	1.940000e+03	5.635030e-06	1.012082e-06	1.012082e-06
1.940000e+03	1.960000e+03	5.998580e-06	1.044219e-06	1.044219e-06
1.960000e+03	1.980000e+03	5.635030e-06	1.012082e-06	1.012082e-06
1.980000e+03	2.000000e+03	4.544381e-06	9.088761e-07	9.088761e-07
2.000000e+03	2.020000e+03	4.544381e-06	9.088761e-07	9.088761e-07
2.020000e+03	2.040000e+03	4.907931e-06	9.445318e-07	9.445318e-07
2.040000e+03	2.060000e+03	3.817280e-06	8.329986e-07	8.329986e-07
2.060000e+03	2.080000e+03	3.635505e-06	8.129234e-07	8.129234e-07
2.080000e+03	2.100000e+03	3.999055e-06	8.526013e-07	8.526013e-07
2.100000e+03	2.120000e+03	3.453729e-06	7.923397e-07	7.923397e-07
2.120000e+03	2.140000e+03	2.363078e-06	6.553999e-07	6.553999e-07
2.140000e+03	2.160000e+03	6.180355e-06	1.059923e-06	1.059923e-06
2.160000e+03	2.180000e+03	2.908403e-06	7.271009e-07	7.271009e-07
2.180000e+03	2.200000e+03	5.089705e-06	9.618641e-07	9.618641e-07
2.200000e+03	2.220000e+03	3.453729e-06	7.923397e-07	7.923397e-07
2.220000e+03	2.240000e+03	1.817752e-06	5.748237e-07	5.748237e-07
2.240000e+03	2.260000e+03	2.726628e-06	7.040124e-07	7.040124e-07
2.260000e+03	2.280000e+03	3.090179e-06	7.494785e-07	7.494785e-07
2.280000e+03	2.300000e+03	2.726628e-06	7.040124e-07	7.040124e-07
2.300000e+03	2.320000e+03	3.271954e-06	7.712070e-07	7.712070e-07
2.320000e+03	2.340000e+03	2.726628e-06	7.040124e-07	7.040124e-07
2.340000e+03	2.360000e+03	1.999527e-06	6.028802e-07	6.028802e-07
2.360000e+03	2.380000e+03	2.544853e-06	6.801406e-07	6.801406e-07
2.380000e+03	2.400000e+03	3.453729e-06	7.923397e-07	7.923397e-07
2.400000e+03	2.420000e+03	1.454201e-06	5.141379e-07	5.141379e-07
2.420000e+03	2.440000e+03	1.272427e-06	4.809320e-07	4.809320e-07
2.440000e+03	2.460000e+03	1.817752e-06	5.748237e-07	5.748237e-07
2.460000e+03	2.480000e+03	1.817752e-06	5.748237e-07	5.748237e-07
2.480000e+03	2.500000e+03	7.271010e-07	3.635504e-07	3.635504e-07
2.500000e+03	2.520000e+03	1.272427e-06	4.809320e-07	4.809320e-07
2.520000e+03	2.540000e+03	1.272427e-06	4.809320e-07	4.809320e-07
2.540000e+03	2.560000e+03	7.271010e-07	3.635504e-07	3.635504e-07
2.560000e+03	2.580000e+03	1.272427e-06	4.809320e-07	4.809320e-07
2.580000e+03	2.600000e+03	9.088760e-07	4.064617e-07	4.064617e-07
2.600000e+03	2.620000e+03	5.453255e-07	3.148439e-07	3.148439e-07
2.620000e+03	2.640000e+03	9.088760e-07	4.064617e-07	4.064617e-07
2.640000e+03	2.660000e+03	1.817752e-06	5.748237e-07	5.748237e-07
2.660000e+03	2.680000e+03	9.088760e-07	4.064617e-07	4.064617e-07
2.680000e+03	2.700000e+03	5.453255e-07	3.148439e-07	3.148439e-07
2.700000e+03	2.720000e+03	3.635504e-07	2.570690e-07	2.570690e-07
2.720000e+03	2.740000e+03	3.635504e-07	2.570690e-07	2.570690e-07
2.740000e+03	2.760000e+03	3.635504e-07	2.570690e-07	2.570690e-07
2.760000e+03	2.780000e+03	5.453255e-07	3.148439e-07	3.148439e-07
2.780000e+03	2.800000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.800000e+03	2.820000e+03	5.453255e-07	3.148439e-07	3.148439e-07
2.820000e+03	2.840000e+03	2.181302e-06	6.296878e-07	6.296878e-07
2.840000e+03	2.860000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.900000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.940000e+03	5.453255e-07	3.148439e-07	3.148439e-07
2.940000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.980000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.980000e+03	3.000000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.000000e+03	3.020000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.020000e+03	3.040000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	3.635504e-07	2.570690e-07	2.570690e-07
3.080000e+03	3.100000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.100000e+03	3.120000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.120000e+03	3.140000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.140000e+03	3.160000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.200000e+03	3.220000e+03	5.453255e-07	3.148439e-07	3.148439e-07
3.220000e+03	3.240000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.240000e+03	3.260000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.260000e+03	3.280000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.280000e+03	3.300000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.360000e+03	3.380000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.800000e+03	3.820000e+03	1.817752e-07	1.817752e-07	1.817752e-07
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	1.817752e-07	1.817752e-07	1.817752e-07
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Sinvmass
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Sinvmass
ScaledBy=1.15182999804886929e-02
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	4.463069e-06	2.116634e-06	2.116634e-06
6.000000e+01	8.000000e+01	4.156538e-03	7.484638e-04	7.484638e-04
8.000000e+01	1.000000e+02	1.345525e-02	1.137849e-03	1.137849e-03
1.000000e+02	1.200000e+02	1.097531e-02	9.025645e-04	9.025645e-04
1.200000e+02	1.400000e+02	6.308175e-03	5.201363e-04	5.201363e-04
1.400000e+02	1.600000e+02	4.789927e-03	6.782944e-04	6.782944e-04
1.600000e+02	1.800000e+02	3.519538e-03	3.812487e-04	3.812487e-04
1.800000e+02	2.000000e+02	2.017995e-03	2.564752e-04	2.564752e-04
2.000000e+02	2.200000e+02	1.547379e-03	2.674921e-04	2.674921e-04
2.200000e+02	2.400000e+02	9.188540e-04	1.052446e-04	1.052446e-04
2.400000e+02	2.600000e+02	6.361885e-04	7.946894e-05	7.946894e-05
2.600000e+02	2.800000e+02	4.489036e-04	5.417569e-05	5.417569e-05
2.800000e+02	3.000000e+02	3.430665e-04	5.320526e-05	5.320526e-05
3.000000e+02	3.200000e+02	2.507149e-04	3.280189e-05	3.280189e-05
3.200000e+02	3.400000e+02	1.527045e-04	1.651937e-05	1.651937e-05
3.400000e+02	3.600000e+02	1.100168e-04	1.120619e-05	1.120619e-05
3.600000e+02	3.800000e+02	6.731700e-05	7.527136e-06	7.527136e-06
3.800000e+02	4.000000e+02	5.334325e-05	7.736647e-06	7.736647e-06
4.000000e+02	4.200000e+02	5.015170e-05	7.049273e-06	7.049273e-06
4.200000e+02	4.400000e+02	5.504585e-05	1.663635e-05	1.663635e-05
4.400000e+02	4.600000e+02	2.768667e-05	3.837313e-06	3.837313e-06
4.600000e+02	4.800000e+02	2.257084e-05	2.813354e-06	2.813354e-06
4.800000e+02	5.000000e+02	1.821952e-05	2.840929e-06	2.840929e-06
5.000000e+02	5.200000e+02	1.496557e-05	2.049493e-06	2.049493e-06
5.200000e+02	5.400000e+02	9.789795e-06	1.488189e-06	1.488189e-06
5.400000e+02	5.600000e+02	1.108886e-05	2.454053e-06	2.454053e-06
5.600000e+02	5.800000e+02	5.358485e-06	6.975579e-07	6.975579e-07
5.800000e+02	6.000000e+02	4.327637e-06	6.260286e-07	6.260286e-07
6.000000e+02	6.200000e+02	4.449757e-06	9.157700e-07	9.157700e-07
6.200000e+02	6.400000e+02	3.032060e-06	5.763842e-07	5.763842e-07
6.400000e+02	6.600000e+02	2.554080e-06	4.675611e-07	4.675611e-07
6.600000e+02	6.800000e+02	1.666599e-06	2.644388e-07	2.644388e-07
6.800000e+02	7.000000e+02	2.504402e-06	6.145641e-07	6.145641e-07
7.000000e+02	7.200000e+02	1.724579e-06	3.318667e-07	3.318667e-07
7.200000e+02	7.400000e+02	1.650998e-06	5.500111e-07	5.500111e-07
7.400000e+02	7.600000e+02	7.188020e-07	1.797308e-07	1.797308e-07
7.600000e+02	7.800000e+02	1.670519e-06	5.118051e-07	5.118051e-07
7.800000e+02	8.000000e+02	1.175119e-06	4.457307e-07	4.457307e-07
8.000000e+02	8.200000e+02	9.137700e-07	3.267587e-07	3.267587e-07
8.200000e+02	8.400000e+02	3.909916e-07	9.187094e-08	9.187094e-08
8.400000e+02	8.600000e+02	6.563455e-07	2.135979e-07	2.135979e-07
8.600000e+02	8.800000e+02	3.336967e-07	1.111046e-07	1.111046e-07
8.800000e+02	9.000000e+02	2.127317e-07	5.218743e-08	5.218743e-08
9.000000e+02	9.200000e+02	2.466066e-07	7.755903e-08	7.755903e-08
9.200000e+02	9.400000e+02	2.638912e-07	6.683947e-08	6.683947e-08
9.400000e+02	9.600000e+02	1.292696e-07	3.255383e-08	3.255383e-08
9.600000e+02	9.800000e+02	1.266360e-07	3.678407e-08	3.678407e-08
9.800000e+02	1.000000e+03	1.112990e-07	3.817312e-08	3.817312e-08
1.000000e+03	1.020000e+03	4.349804e-08	1.511719e-08	1.511719e-08
1.020000e+03	1.040000e+03	5.477215e-08	1.693948e-08	1.693948e-08
1.040000e+03	1.060000e+03	5.613380e-08	1.737600e-08	1.737600e-08
1.060000e+03	1.080000e+03	2.191302e-08	9.188947e-09	9.188947e-09
1.080000e+03	1.100000e+03	7.069555e-08	4.346602e-08	4.346602e-08
1.100000e+03	1.120000e+03	2.977352e-08	1.106830e-08	1.106830e-08
1.120000e+03	1.140000e+03	6.374040e-08	3.564845e-08	3.564845e-08
1.140000e+03	1.160000e+03	4.465699e-08	2.545410e-08	2.545410e-08
1.160000e+03	1.180000e+03	2.599489e-08	1.028166e-08	1.028166e-08
1.180000e+03	1.200000e+03	8.935390e-09	3.445210e-09	3.445210e-09
1.200000e+03	1.220000e+03	3.597196e-08	1.741995e-08	1.741995e-08
1.220000e+03	1.240000e+03	1.422717e-08	8.453532e-09	8.453532e-09
1.240000e+03	1.260000e+03	3.241608e-09	1.583748e-09	1.583748e-09
1.260000e+03	1.280000e+03	8.350415e-09	4.568323e-09	4.568323e-09
1.280000e+03	1.300000e+03	1.377233e-08	8.726069e-09	8.726069e-09
1.300000e+03	1.320000e+03	1.307145e-09	3.747034e-10	3.747034e-10
1.320000e+03	1.340000e+03	5.171655e-09	2.886594e-09	2.886594e-09
1.340000e+03	1.360000e+03	9.435050e-09	3.775242e-09	3.775242e-09
1.360000e+03	1.380000e+03	5.091245e-09	2.770959e-09	2.770959e-09
1.380000e+03	1.400000e+03	5.468405e-09	2.869681e-09	2.869681e-09
1.400000e+03	1.420000e+03	2.020712e-09	1.112229e-09	1.112229e-09
1.420000e+03	1.440000e+03	5.389345e-09	3.492559e-09	3.492559e-09
1.440000e+03	1.460000e+03	9.084005e-09	6.102170e-09	6.102170e-09
1.460000e+03	1.480000e+03	4.897112e-10	2.641427e-10	2.641427e-10
1.480000e+03	1.500000e+03	1.491734e-09	7.813143e-10	7.813143e-10
1.500000e+03	1.520000e+03	1.451219e-09	5.155204e-10	5.155204e-10
1.520000e+03	1.540000e+03	4.735518e-10	2.285542e-10	2.285542e-10
1.540000e+03	1.560000e+03	4.985758e-10	2.398232e-10	2.398232e-10
1.560000e+03	1.580000e+03	5.928310e-09	4.139717e-09	4.139717e-09
1.580000e+03	1.600000e+03	2.456314e-09	2.025614e-09	2.025614e-09
1.600000e+03	1.620000e+03	1.728264e-09	1.091660e-09	1.091660e-09
1.620000e+03	1.640000e+03	6.563405e-10	2.270150e-10	2.270150e-10
1.640000e+03	1.660000e+03	4.590836e-10	2.620308e-10	2.620308e-10
1.660000e+03	1.680000e+03	6.017515e-10	3.791245e-10	3.791245e-10
1.680000e+03	1.700000e+03	1.264660e-09	8.918613e-10	8.918613e-10
1.700000e+03	1.720000e+03	1.060976e-09	4.716843e-10	4.716843e-10
1.720000e+03	1.740000e+03	8.486610e-10	6.280744e-10	6.280744e-10
1.740000e+03	1.760000e+03	5.811255e-10	4.891210e-10	4.891210e-10
1.760000e+03	1.780000e+03	5.790300e-10	4.086150e-10	4.086150e-10
1.780000e+03	1.800000e+03	2.829417e-09	2.258513e-09	2.258513e-09
1.800000e+03	1.820000e+03	5.447030e-10	2.598929e-10	2.598929e-10
1.820000e+03	1.840000e+03	2.410875e-10	1.416518e-10	1.416518e-10
1.840000e+03	1.860000e+03	5.665160e-10	5.662014e-10	5.662014e-10
1.860000e+03	1.880000e+03	7.235090e-11	5.151922e-11	5.151922e-11
1.880000e+03	1.900000e+03	1.303862e-10	1.144638e-10	1.144638e-10
1.900000e+03	1.920000e+03	7.437565e-10	5.805002e-10	5.805002e-10
1.920000e+03	1.940000e+03	1.194490e-10	8.168369e-11	8.168369e-11
1.940000e+03	1.960000e+03	4.127522e-10	2.716043e-10	2.716043e-10
1.960000e+03	1.980000e+03	4.117407e-10	3.163366e-10	3.163366e-10
1.980000e+03	2.000000e+03	1.844376e-10	8.164296e-11	8.164296e-11
2.000000e+03	2.020000e+03	5.979550e-11	3.134396e-11	3.134396e-11
2.020000e+03	2.040000e+03	1.095269e-09	1.095268e-09	1.095268e-09
2.040000e+03	2.060000e+03	1.602953e-10	1.408102e-10	1.408102e-10
2.060000e+03	2.080000e+03	1.120031e-09	1.085365e-09	1.085365e-09
2.080000e+03	2.100000e+03	1.746335e-09	1.709105e-09	1.709105e-09
2.100000e+03	2.120000e+03	1.045127e-10	6.161729e-11	6.161729e-11
2.120000e+03	2.140000e+03	1.002461e-11	7.088988e-12	7.088988e-12
2.140000e+03	2.160000e+03	1.193938e-10	1.193938e-10	1.193938e-10
2.160000e+03	2.180000e+03	1.907490e-11	1.907490e-11	1.907490e-11
2.180000e+03	2.200000e+03	2.153116e-11	1.262994e-11	1.262994e-11
2.200000e+03	2.220000e+03	1.743268e-11	1.720607e-11	1.720607e-11
2.220000e+03	2.240000e+03	1.660956e-11	9.596307e-12	9.596307e-12
2.240000e+03	2.260000e+03	2.058064e-11	2.058064e-11	2.058064e-11
2.260000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.300000e+03	4.418193e-10	3.141417e-10	3.141417e-10
2.300000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.340000e+03	4.902944e-12	4.902944e-12	4.902944e-12
2.340000e+03	2.360000e+03	4.436132e-12	4.436133e-12	4.436133e-12
2.360000e+03	2.380000e+03	4.960552e-12	4.960552e-12	4.960552e-12
2.380000e+03	2.400000e+03	1.535476e-11	1.535476e-11	1.535476e-11
2.400000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.440000e+03	3.205007e-11	3.205006e-11	3.205006e-11
2.440000e+03	2.460000e+03	1.952109e-11	1.952108e-11	1.952108e-11
2.460000e+03	2.480000e+03	3.492381e-12	3.492381e-12	3.492381e-12
2.480000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.560000e+03	1.217031e-11	1.217031e-11	1.217031e-11
2.560000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.620000e+03	1.029554e-11	1.029554e-11	1.029554e-11
2.620000e+03	2.640000e+03	9.727940e-12	9.727942e-12	9.727942e-12
2.640000e+03	2.660000e+03	9.803000e-11	9.601495e-11	9.601495e-11
2.660000e+03	2.680000e+03	4.013337e-11	4.013337e-11	4.013337e-11
2.680000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.720000e+03	5.755025e-12	5.755024e-12	5.755024e-12
2.720000e+03	2.740000e+03	1.023790e-11	6.211026e-12	6.211026e-12
2.740000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.820000e+03	6.000005e-12	6.000006e-12	6.000006e-12
2.820000e+03	2.840000e+03	3.337395e-12	2.377927e-12	2.377927e-12
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	4.549513e-12	3.218725e-12	3.218725e-12
2.900000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.940000e+03	9.491365e-12	9.491367e-12	9.491367e-12
2.940000e+03	2.960000e+03	1.973338e-12	1.973339e-12	1.973339e-12
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	2.276567e-12	2.276567e-12	2.276567e-12
3.060000e+03	3.080000e+03	3.656675e-12	3.656675e-12	3.656675e-12
3.080000e+03	3.100000e+03	9.272105e-12	9.272105e-12	9.272105e-12
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	1.271019e-11	1.090938e-11	1.090938e-11
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	1.254967e-11	1.254967e-11	1.254967e-11
3.180000e+03	3.200000e+03	3.621050e-12	2.571832e-12	2.571832e-12
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	1.857478e-12	1.857477e-12	1.857477e-12
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	7.566590e-12	7.566589e-12	7.566589e-12
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	3.856923e-12	3.856924e-12	3.856924e-12
3.580000e+03	3.600000e+03	5.791540e-13	5.791539e-13	5.791539e-13
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	3.877364e-13	3.877364e-13	3.877364e-13
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	1.900575e-11	1.900575e-11	1.900575e-11
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	3.436495e-11	3.436495e-11	3.436495e-11
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	4.322020e-12	4.322019e-12	4.322019e-12
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	2.241841e-13	2.241840e-13	2.241840e-13
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Sinvmass
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Sinvmass
ScaledBy=1.04351129027040502e-06
Title=$t\overline{t}$ (had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	2.295725e-06	3.460936e-07	3.460936e-07
6.000000e+01	8.000000e+01	4.288832e-05	1.495902e-06	1.495902e-06
8.000000e+01	1.000000e+02	2.361466e-04	3.510140e-06	3.510140e-06
1.000000e+02	1.200000e+02	6.321590e-04	5.743105e-06	5.743105e-06
1.200000e+02	1.400000e+02	1.299641e-03	8.234652e-06	8.234652e-06
1.400000e+02	1.600000e+02	2.044813e-03	1.032905e-05	1.032905e-05
1.600000e+02	1.800000e+02	2.713443e-03	1.189855e-05	1.189855e-05
1.800000e+02	2.000000e+02	3.246312e-03	1.301454e-05	1.301454e-05
2.000000e+02	2.200000e+02	3.487258e-03	1.348887e-05	1.348887e-05
2.200000e+02	2.400000e+02	3.527381e-03	1.356625e-05	1.356625e-05
2.400000e+02	2.600000e+02	3.416143e-03	1.335062e-05	1.335062e-05
2.600000e+02	2.800000e+02	3.193249e-03	1.290773e-05	1.290773e-05
2.800000e+02	3.000000e+02	2.913796e-03	1.233000e-05	1.233000e-05
3.000000e+02	3.200000e+02	2.623492e-03	1.169966e-05	1.169966e-05
3.200000e+02	3.400000e+02	2.313986e-03	1.098788e-05	1.098788e-05
3.400000e+02	3.600000e+02	2.056500e-03	1.035853e-05	1.035853e-05
3.600000e+02	3.800000e+02	1.807518e-03	9.711245e-06	9.711245e-06
3.800000e+02	4.000000e+02	1.605442e-03	9.152314e-06	9.152314e-06
4.000000e+02	4.200000e+02	1.404462e-03	8.560292e-06	8.560292e-06
4.200000e+02	4.400000e+02	1.235935e-03	8.030293e-06	8.030293e-06
4.400000e+02	4.600000e+02	1.094174e-03	7.555735e-06	7.555735e-06
4.600000e+02	4.800000e+02	9.665000e-04	7.101246e-06	7.101246e-06
4.800000e+02	5.000000e+02	8.536965e-04	6.673987e-06	6.673987e-06
5.000000e+02	5.200000e+02	7.569630e-04	6.284503e-06	6.284503e-06
5.200000e+02	5.400000e+02	6.578815e-04	5.858784e-06	5.858784e-06
5.400000e+02	5.600000e+02	5.946450e-04	5.570092e-06	5.570092e-06
5.600000e+02	5.800000e+02	5.236860e-04	5.227200e-06	5.227200e-06
5.800000e+02	6.000000e+02	4.666582e-04	4.934385e-06	4.934385e-06
6.000000e+02	6.200000e+02	4.293005e-04	4.732758e-06	4.732758e-06
6.200000e+02	6.400000e+02	3.732640e-04	4.413078e-06	4.413078e-06
6.400000e+02	6.600000e+02	3.383064e-04	4.201348e-06	4.201348e-06
6.600000e+02	6.800000e+02	3.121143e-04	4.035435e-06	4.035435e-06
6.800000e+02	7.000000e+02	2.788262e-04	3.814173e-06	3.814173e-06
7.000000e+02	7.200000e+02	2.404250e-04	3.541795e-06	3.541795e-06
7.200000e+02	7.400000e+02	2.183025e-04	3.374916e-06	3.374916e-06
7.400000e+02	7.600000e+02	2.037456e-04	3.260451e-06	3.260451e-06
7.600000e+02	7.800000e+02	1.864233e-04	3.118772e-06	3.118772e-06
7.800000e+02	8.000000e+02	1.653444e-04	2.937164e-06	2.937164e-06
8.000000e+02	8.200000e+02	1.454654e-04	2.754949e-06	2.754949e-06
8.200000e+02	8.400000e+02	1.271519e-04	2.575698e-06	2.575698e-06
8.400000e+02	8.600000e+02	1.151514e-04	2.451141e-06	2.451141e-06
8.600000e+02	8.800000e+02	1.102991e-04	2.398941e-06	2.398941e-06
8.800000e+02	9.000000e+02	9.662915e-05	2.245369e-06	2.245369e-06
9.000000e+02	9.200000e+02	8.734190e-05	2.134739e-06	2.134739e-06
9.200000e+02	9.400000e+02	8.196780e-05	2.068023e-06	2.068023e-06
9.400000e+02	9.600000e+02	6.819345e-05	1.886275e-06	1.886275e-06
9.600000e+02	9.800000e+02	6.208890e-05	1.799868e-06	1.799868e-06
9.800000e+02	1.000000e+03	5.457565e-05	1.687458e-06	1.687458e-06
1.000000e+03	1.020000e+03	5.196685e-05	1.646633e-06	1.646633e-06
1.020000e+03	1.040000e+03	4.831458e-05	1.587715e-06	1.587715e-06
1.040000e+03	1.060000e+03	4.147958e-05	1.471129e-06	1.471129e-06
1.060000e+03	1.080000e+03	4.064476e-05	1.456250e-06	1.456250e-06
1.080000e+03	1.100000e+03	3.636637e-05	1.377474e-06	1.377474e-06
1.100000e+03	1.120000e+03	3.036618e-05	1.258719e-06	1.258719e-06
1.120000e+03	1.140000e+03	2.869656e-05	1.223625e-06	1.223625e-06
1.140000e+03	1.160000e+03	2.447034e-05	1.129935e-06	1.129935e-06
1.160000e+03	1.180000e+03	2.353118e-05	1.108040e-06	1.108040e-06
1.180000e+03	1.200000e+03	2.306160e-05	1.096928e-06	1.096928e-06
1.200000e+03	1.220000e+03	1.831363e-05	9.775090e-07	9.775090e-07
1.220000e+03	1.240000e+03	1.873103e-05	9.885859e-07	9.885859e-07
1.240000e+03	1.260000e+03	1.680053e-05	9.362570e-07	9.362570e-07
1.260000e+03	1.280000e+03	1.481786e-05	8.792783e-07	8.792783e-07
1.280000e+03	1.300000e+03	1.487003e-05	8.808249e-07	8.808249e-07
1.300000e+03	1.320000e+03	1.173950e-05	7.826335e-07	7.826335e-07
1.320000e+03	1.340000e+03	1.095687e-05	7.560957e-07	7.560957e-07
1.340000e+03	1.360000e+03	1.048729e-05	7.397163e-07	7.397163e-07
1.360000e+03	1.380000e+03	9.078550e-06	6.882431e-07	6.882431e-07
1.380000e+03	1.400000e+03	8.713320e-06	6.742568e-07	6.742568e-07
1.400000e+03	1.420000e+03	7.252405e-06	6.151408e-07	6.151408e-07
1.420000e+03	1.440000e+03	7.617630e-06	6.304397e-07	6.304397e-07
1.440000e+03	1.460000e+03	6.052365e-06	5.619480e-07	5.619480e-07
1.460000e+03	1.480000e+03	6.678470e-06	5.902991e-07	5.902991e-07
1.480000e+03	1.500000e+03	6.678470e-06	5.902991e-07	5.902991e-07
1.500000e+03	1.520000e+03	5.530610e-06	5.371804e-07	5.371804e-07
1.520000e+03	1.540000e+03	3.704465e-06	4.396391e-07	4.396391e-07
1.540000e+03	1.560000e+03	5.061030e-06	5.138696e-07	5.138696e-07
1.560000e+03	1.580000e+03	3.913168e-06	4.518537e-07	4.518537e-07
1.580000e+03	1.600000e+03	3.860992e-06	4.488312e-07	4.488312e-07
1.600000e+03	1.620000e+03	3.234885e-06	4.108308e-07	4.108308e-07
1.620000e+03	1.640000e+03	3.547938e-06	4.302507e-07	4.302507e-07
1.640000e+03	1.660000e+03	2.452252e-06	3.576976e-07	3.576976e-07
1.660000e+03	1.680000e+03	3.234885e-06	4.108308e-07	4.108308e-07
1.680000e+03	1.700000e+03	2.295725e-06	3.460936e-07	3.460936e-07
1.700000e+03	1.720000e+03	2.608778e-06	3.689370e-07	3.689370e-07
1.720000e+03	1.740000e+03	2.243549e-06	3.421381e-07	3.421381e-07
1.740000e+03	1.760000e+03	2.191373e-06	3.381363e-07	3.381363e-07
1.760000e+03	1.780000e+03	1.826145e-06	3.086748e-07	3.086748e-07
1.780000e+03	1.800000e+03	1.773969e-06	3.042332e-07	3.042332e-07
1.800000e+03	1.820000e+03	1.617442e-06	2.905012e-07	2.905012e-07
1.820000e+03	1.840000e+03	1.460916e-06	2.760871e-07	2.760871e-07
1.840000e+03	1.860000e+03	9.391600e-07	2.213621e-07	2.213621e-07
1.860000e+03	1.880000e+03	1.200038e-06	2.502252e-07	2.502252e-07
1.880000e+03	1.900000e+03	1.252214e-06	2.556070e-07	2.556070e-07
1.900000e+03	1.920000e+03	1.200038e-06	2.502252e-07	2.502252e-07
1.920000e+03	1.940000e+03	1.200038e-06	2.502252e-07	2.502252e-07
1.940000e+03	1.960000e+03	7.826335e-07	2.020751e-07	2.020751e-07
1.960000e+03	1.980000e+03	1.408740e-06	2.711122e-07	2.711122e-07
1.980000e+03	2.000000e+03	7.826335e-07	2.020751e-07	2.020751e-07
2.000000e+03	2.020000e+03	3.652289e-07	1.380436e-07	1.380436e-07
2.020000e+03	2.040000e+03	6.782825e-07	1.881217e-07	1.881217e-07
2.040000e+03	2.060000e+03	4.174045e-07	1.475748e-07	1.475748e-07
2.060000e+03	2.080000e+03	5.739310e-07	1.730467e-07	1.730467e-07
2.080000e+03	2.100000e+03	5.739310e-07	1.730467e-07	1.730467e-07
2.100000e+03	2.120000e+03	3.652289e-07	1.380436e-07	1.380436e-07
2.120000e+03	2.140000e+03	4.695801e-07	1.565267e-07	1.565267e-07
2.140000e+03	2.160000e+03	4.174045e-07	1.475748e-07	1.475748e-07
2.160000e+03	2.180000e+03	5.217555e-07	1.649936e-07	1.649936e-07
2.180000e+03	2.200000e+03	2.608778e-07	1.166681e-07	1.166681e-07
2.200000e+03	2.220000e+03	3.130534e-07	1.278035e-07	1.278035e-07
2.220000e+03	2.240000e+03	3.130534e-07	1.278035e-07	1.278035e-07
2.240000e+03	2.260000e+03	4.174045e-07	1.475748e-07	1.475748e-07
2.260000e+03	2.280000e+03	6.782825e-07	1.881217e-07	1.881217e-07
2.280000e+03	2.300000e+03	2.087022e-07	1.043511e-07	1.043511e-07
2.300000e+03	2.320000e+03	3.130534e-07	1.278035e-07	1.278035e-07
2.320000e+03	2.340000e+03	3.652289e-07	1.380436e-07	1.380436e-07
2.340000e+03	2.360000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.360000e+03	2.380000e+03	2.608778e-07	1.166681e-07	1.166681e-07
2.380000e+03	2.400000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.400000e+03	2.420000e+03	4.174045e-07	1.475748e-07	1.475748e-07
2.420000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.460000e+03	3.652289e-07	1.380436e-07	1.380436e-07
2.460000e+03	2.480000e+03	2.087022e-07	1.043511e-07	1.043511e-07
2.480000e+03	2.500000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.500000e+03	2.520000e+03	2.608778e-07	1.166681e-07	1.166681e-07
2.520000e+03	2.540000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.540000e+03	2.560000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.560000e+03	2.580000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.580000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.620000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.620000e+03	2.640000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.640000e+03	2.660000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.660000e+03	2.680000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.680000e+03	2.700000e+03	1.565267e-07	9.037072e-08	9.037072e-08
2.700000e+03	2.720000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.720000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.780000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.780000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.820000e+03	1.043512e-07	7.378740e-08	7.378740e-08
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.860000e+03	2.880000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.880000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.920000e+03	5.217555e-08	5.217557e-08	5.217557e-08
2.920000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	1.565267e-07	9.037072e-08	9.037072e-08
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	5.217555e-08	5.217557e-08	5.217557e-08
3.140000e+03	3.160000e+03	5.217555e-08	5.217557e-08	5.217557e-08
3.160000e+03	3.180000e+03	5.217555e-08	5.217557e-08	5.217557e-08
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	5.217555e-08	5.217557e-08	5.217557e-08
3.240000e+03	3.260000e+03	5.217555e-08	5.217557e-08	5.217557e-08
3.260000e+03	3.280000e+03	5.217555e-08	5.217557e-08	5.217557e-08
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	5.217555e-08	5.217557e-08	5.217557e-08
3.360000e+03	3.380000e+03	1.043512e-07	7.378740e-08	7.378740e-08
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	5.217555e-08	5.217557e-08	5.217557e-08
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	5.217555e-08	5.217557e-08	5.217557e-08
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Sinvmass
LineColor=lilac
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Sinvmass
ScaledBy=1.29985259671553238e-06
Title=$t\overline{t}$ (non-had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	6.000000e+01	8.968985e-06	7.634905e-07	7.634905e-07
6.000000e+01	8.000000e+01	1.522127e-04	3.145267e-06	3.145267e-06
8.000000e+01	1.000000e+02	7.717875e-04	7.082408e-06	7.082408e-06
1.000000e+02	1.200000e+02	1.740503e-03	1.063578e-05	1.063578e-05
1.200000e+02	1.400000e+02	2.952030e-03	1.385136e-05	1.385136e-05
1.400000e+02	1.600000e+02	3.891239e-03	1.590288e-05	1.590288e-05
1.600000e+02	1.800000e+02	4.342937e-03	1.680057e-05	1.680057e-05
1.800000e+02	2.000000e+02	4.403186e-03	1.691669e-05	1.691669e-05
2.000000e+02	2.200000e+02	4.078158e-03	1.628036e-05	1.628036e-05
2.200000e+02	2.400000e+02	3.651871e-03	1.540600e-05	1.540600e-05
2.400000e+02	2.600000e+02	3.250152e-03	1.453396e-05	1.453396e-05
2.600000e+02	2.800000e+02	2.828349e-03	1.355809e-05	1.355809e-05
2.800000e+02	3.000000e+02	2.453277e-03	1.262715e-05	1.262715e-05
3.000000e+02	3.200000e+02	2.138063e-03	1.178806e-05	1.178806e-05
3.200000e+02	3.400000e+02	1.834027e-03	1.091780e-05	1.091780e-05
3.400000e+02	3.600000e+02	1.558394e-03	1.006400e-05	1.006400e-05
3.600000e+02	3.800000e+02	1.339563e-03	9.330687e-06	9.330687e-06
3.800000e+02	4.000000e+02	1.152059e-03	8.653056e-06	8.653056e-06
4.000000e+02	4.200000e+02	9.783990e-04	7.974254e-06	7.974254e-06
4.200000e+02	4.400000e+02	8.602425e-04	7.477261e-06	7.477261e-06
4.400000e+02	4.600000e+02	7.283725e-04	6.880323e-06	6.880323e-06
4.600000e+02	4.800000e+02	6.314035e-04	6.405980e-06	6.405980e-06
4.800000e+02	5.000000e+02	5.407385e-04	5.928240e-06	5.928240e-06
5.000000e+02	5.200000e+02	4.694418e-04	5.523608e-06	5.523608e-06
5.200000e+02	5.400000e+02	4.054240e-04	5.133184e-06	5.133184e-06
5.400000e+02	5.600000e+02	3.571345e-04	4.817791e-06	4.817791e-06
5.600000e+02	5.800000e+02	3.126145e-04	4.507510e-06	4.507510e-06
5.800000e+02	6.000000e+02	2.669248e-04	4.165110e-06	4.165110e-06
6.000000e+02	6.200000e+02	2.342984e-04	3.902265e-06	3.902265e-06
6.200000e+02	6.400000e+02	2.051168e-04	3.651175e-06	3.651175e-06
6.400000e+02	6.600000e+02	1.776248e-04	3.397691e-06	3.397691e-06
6.600000e+02	6.800000e+02	1.470783e-04	3.091764e-06	3.091764e-06
6.800000e+02	7.000000e+02	1.318050e-04	2.926834e-06	2.926834e-06
7.000000e+02	7.200000e+02	1.175067e-04	2.763524e-06	2.763524e-06
7.200000e+02	7.400000e+02	1.037282e-04	2.596453e-06	2.596453e-06
7.400000e+02	7.600000e+02	9.365440e-05	2.467153e-06	2.467153e-06
7.600000e+02	7.800000e+02	7.883605e-05	2.263573e-06	2.263573e-06
7.800000e+02	8.000000e+02	6.759235e-05	2.095949e-06	2.095949e-06
8.000000e+02	8.200000e+02	5.829840e-05	1.946526e-06	1.946526e-06
8.200000e+02	8.400000e+02	5.355395e-05	1.865639e-06	1.865639e-06
8.400000e+02	8.600000e+02	4.952439e-05	1.794079e-06	1.794079e-06
8.600000e+02	8.800000e+02	4.192025e-05	1.650608e-06	1.650608e-06
8.800000e+02	9.000000e+02	3.652586e-05	1.540750e-06	1.540750e-06
9.000000e+02	9.200000e+02	3.100149e-05	1.419460e-06	1.419460e-06
9.200000e+02	9.400000e+02	3.028656e-05	1.402998e-06	1.402998e-06
9.400000e+02	9.600000e+02	2.632201e-05	1.307951e-06	1.307951e-06
9.600000e+02	9.800000e+02	2.190252e-05	1.193106e-06	1.193106e-06
9.800000e+02	1.000000e+03	1.995273e-05	1.138763e-06	1.138763e-06
1.000000e+03	1.020000e+03	1.780798e-05	1.075819e-06	1.075819e-06
1.020000e+03	1.040000e+03	1.397342e-05	9.529790e-07	9.529790e-07
1.040000e+03	1.060000e+03	1.683309e-05	1.045957e-06	1.045957e-06
1.060000e+03	1.080000e+03	1.299852e-05	9.191346e-07	9.191346e-07
1.080000e+03	1.100000e+03	1.156869e-05	8.671099e-07	8.671099e-07
1.100000e+03	1.120000e+03	1.000886e-05	8.065374e-07	8.065374e-07
1.120000e+03	1.140000e+03	9.033975e-06	7.662518e-07	7.662518e-07
1.140000e+03	1.160000e+03	9.033975e-06	7.662518e-07	7.662518e-07
1.160000e+03	1.180000e+03	6.564255e-06	6.531679e-07	6.531679e-07
1.180000e+03	1.200000e+03	6.564255e-06	6.531679e-07	6.531679e-07
1.200000e+03	1.220000e+03	6.369280e-06	6.433941e-07	6.433941e-07
1.220000e+03	1.240000e+03	4.874447e-06	5.628528e-07	5.628528e-07
1.240000e+03	1.260000e+03	4.939440e-06	5.665927e-07	5.665927e-07
1.260000e+03	1.280000e+03	4.224521e-06	5.239874e-07	5.239874e-07
1.280000e+03	1.300000e+03	4.224521e-06	5.239874e-07	5.239874e-07
1.300000e+03	1.320000e+03	3.769573e-06	4.949691e-07	4.949691e-07
1.320000e+03	1.340000e+03	2.599705e-06	4.110495e-07	4.110495e-07
1.340000e+03	1.360000e+03	2.989661e-06	4.408015e-07	4.408015e-07
1.360000e+03	1.380000e+03	2.664698e-06	4.161559e-07	4.161559e-07
1.380000e+03	1.400000e+03	1.819794e-06	3.439087e-07	3.439087e-07
1.400000e+03	1.420000e+03	1.949779e-06	3.559793e-07	3.559793e-07
1.420000e+03	1.440000e+03	1.884787e-06	3.499960e-07	3.499960e-07
1.440000e+03	1.460000e+03	1.949779e-06	3.559793e-07	3.559793e-07
1.460000e+03	1.480000e+03	7.799115e-07	2.251411e-07	2.251411e-07
1.480000e+03	1.500000e+03	1.299852e-06	2.906559e-07	2.906559e-07
1.500000e+03	1.520000e+03	9.098970e-07	2.431801e-07	2.431801e-07
1.520000e+03	1.540000e+03	1.494830e-06	3.116937e-07	3.116937e-07
1.540000e+03	1.560000e+03	1.559823e-06	3.183976e-07	3.183976e-07
1.560000e+03	1.580000e+03	1.039882e-06	2.599705e-07	2.599705e-07
1.580000e+03	1.600000e+03	7.149190e-07	2.155561e-07	2.155561e-07
1.600000e+03	1.620000e+03	6.499265e-07	2.055248e-07	2.055248e-07
1.620000e+03	1.640000e+03	1.169868e-06	2.757404e-07	2.757404e-07
1.640000e+03	1.660000e+03	5.849335e-07	1.949779e-07	1.949779e-07
1.660000e+03	1.680000e+03	5.199410e-07	1.838269e-07	1.838269e-07
1.680000e+03	1.700000e+03	6.499265e-07	2.055248e-07	2.055248e-07
1.700000e+03	1.720000e+03	4.549484e-07	1.719544e-07	1.719544e-07
1.720000e+03	1.740000e+03	4.549484e-07	1.719544e-07	1.719544e-07
1.740000e+03	1.760000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.760000e+03	1.780000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.780000e+03	1.800000e+03	6.499265e-07	2.055248e-07	2.055248e-07
1.800000e+03	1.820000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.820000e+03	1.840000e+03	2.599705e-07	1.299853e-07	1.299853e-07
1.840000e+03	1.860000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.860000e+03	1.880000e+03	3.899558e-07	1.591988e-07	1.591988e-07
1.880000e+03	1.900000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.900000e+03	1.920000e+03	1.299853e-07	9.191346e-08	9.191346e-08
1.920000e+03	1.940000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.940000e+03	1.960000e+03	2.599705e-07	1.299853e-07	1.299853e-07
1.960000e+03	1.980000e+03	2.599705e-07	1.299853e-07	1.299853e-07
1.980000e+03	2.000000e+03	2.599705e-07	1.299853e-07	1.299853e-07
2.000000e+03	2.020000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.020000e+03	2.040000e+03	1.949779e-07	1.125705e-07	1.125705e-07
2.040000e+03	2.060000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.060000e+03	2.080000e+03	1.949779e-07	1.125705e-07	1.125705e-07
2.080000e+03	2.100000e+03	1.299853e-07	9.191346e-08	9.191346e-08
2.100000e+03	2.120000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.120000e+03	2.140000e+03	1.299853e-07	9.191346e-08	9.191346e-08
2.140000e+03	2.160000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.160000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.220000e+03	1.299853e-07	9.191346e-08	9.191346e-08
2.220000e+03	2.240000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.240000e+03	2.260000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.260000e+03	2.280000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.280000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.360000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.360000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.440000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.440000e+03	2.460000e+03	1.299853e-07	9.191346e-08	9.191346e-08
2.460000e+03	2.480000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.480000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.700000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.700000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.740000e+03	1.299853e-07	9.191346e-08	9.191346e-08
2.740000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.780000e+03	6.499265e-08	6.499263e-08	6.499263e-08
2.780000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> FiguresNF2/SleadpT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SleadpT //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SleadpT //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SleadpT //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SleadpT //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SleadpT
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SleadpT //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SleadpT //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SleadpT //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SleadpT //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SleadpT
RatioPlot=0
RatioPlotReference=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SleadpT
RatioPlotYLabel=Ratio
Rebin=2
LegendYPos=0.95
XLabel=$p_{\textrm{T}}^{\textrm{lead}}$ [GeV]
YLabel=Frequency (normalised to unity)
XMax=2500
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SleadpT
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SleadpT
ScaledBy=5.42629812864965075e-05
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.809485e-04	9.659779e-06	9.659779e-06
4.000000e+01	6.000000e+01	3.885516e-03	2.028693e-05	2.028693e-05
6.000000e+01	8.000000e+01	4.502826e-03	2.183909e-05	2.183909e-05
8.000000e+01	1.000000e+02	4.397434e-03	2.158199e-05	2.158199e-05
1.000000e+02	1.200000e+02	3.990272e-03	2.055858e-05	2.055858e-05
1.200000e+02	1.400000e+02	3.664034e-03	1.970025e-05	1.970025e-05
1.400000e+02	1.600000e+02	3.276044e-03	1.862802e-05	1.862802e-05
1.600000e+02	1.800000e+02	2.913475e-03	1.756700e-05	1.756700e-05
1.800000e+02	2.000000e+02	2.591685e-03	1.656849e-05	1.656849e-05
2.000000e+02	2.200000e+02	2.267778e-03	1.549859e-05	1.549859e-05
2.200000e+02	2.400000e+02	1.961559e-03	1.441427e-05	1.441427e-05
2.400000e+02	2.600000e+02	1.711266e-03	1.346328e-05	1.346328e-05
2.600000e+02	2.800000e+02	1.511287e-03	1.265218e-05	1.265218e-05
2.800000e+02	3.000000e+02	1.331221e-03	1.187454e-05	1.187454e-05
3.000000e+02	3.200000e+02	1.161217e-03	1.109043e-05	1.109043e-05
3.200000e+02	3.400000e+02	1.006360e-03	1.032449e-05	1.032449e-05
3.400000e+02	3.600000e+02	8.897400e-04	9.707859e-06	9.707859e-06
3.600000e+02	3.800000e+02	7.764040e-04	9.068507e-06	9.068507e-06
3.800000e+02	4.000000e+02	6.918790e-04	8.560654e-06	8.560654e-06
4.000000e+02	4.200000e+02	6.096840e-04	8.036080e-06	8.036080e-06
4.200000e+02	4.400000e+02	5.506855e-04	7.637369e-06	7.637369e-06
4.400000e+02	4.600000e+02	4.880860e-04	7.190186e-06	7.190186e-06
4.600000e+02	4.800000e+02	4.335364e-04	6.776489e-06	6.776489e-06
4.800000e+02	5.000000e+02	3.860836e-04	6.394883e-06	6.394883e-06
5.000000e+02	5.200000e+02	3.406433e-04	6.006782e-06	6.006782e-06
5.200000e+02	5.400000e+02	3.118327e-04	5.747154e-06	5.747154e-06
5.400000e+02	5.600000e+02	2.732773e-04	5.380142e-06	5.380142e-06
5.600000e+02	5.800000e+02	2.418186e-04	5.061005e-06	5.061005e-06
5.800000e+02	6.000000e+02	2.160797e-04	4.784085e-06	4.784085e-06
6.000000e+02	6.200000e+02	2.005093e-04	4.608495e-06	4.608495e-06
6.200000e+02	6.400000e+02	1.837737e-04	4.411981e-06	4.411981e-06
6.400000e+02	6.600000e+02	1.621657e-04	4.144493e-06	4.144493e-06
6.600000e+02	6.800000e+02	1.409815e-04	3.864318e-06	3.864318e-06
6.800000e+02	7.000000e+02	1.408755e-04	3.862866e-06	3.862866e-06
7.000000e+02	7.200000e+02	1.157721e-04	3.501821e-06	3.501821e-06
7.200000e+02	7.400000e+02	1.111116e-04	3.430612e-06	3.430612e-06
7.400000e+02	7.600000e+02	9.998985e-05	3.254392e-06	3.254392e-06
7.600000e+02	7.800000e+02	9.088060e-05	3.102612e-06	3.102612e-06
7.800000e+02	8.000000e+02	8.590230e-05	3.016437e-06	3.016437e-06
8.000000e+02	8.200000e+02	7.806410e-05	2.875528e-06	2.875528e-06
8.200000e+02	8.400000e+02	7.361540e-05	2.792391e-06	2.792391e-06
8.400000e+02	8.600000e+02	6.990815e-05	2.721171e-06	2.721171e-06
8.600000e+02	8.800000e+02	6.101075e-05	2.542114e-06	2.542114e-06
8.800000e+02	9.000000e+02	5.952785e-05	2.511031e-06	2.511031e-06
9.000000e+02	9.200000e+02	5.497320e-05	2.413057e-06	2.413057e-06
9.200000e+02	9.400000e+02	5.084230e-05	2.320622e-06	2.320622e-06
9.400000e+02	9.600000e+02	5.349030e-05	2.380288e-06	2.380288e-06
9.600000e+02	9.800000e+02	4.787649e-05	2.251920e-06	2.251920e-06
9.800000e+02	1.000000e+03	4.353371e-05	2.147359e-06	2.147359e-06
1.000000e+03	1.020000e+03	4.279226e-05	2.128994e-06	2.128994e-06
1.020000e+03	1.040000e+03	4.162713e-05	2.099811e-06	2.099811e-06
1.040000e+03	1.060000e+03	4.077975e-05	2.078329e-06	2.078329e-06
1.060000e+03	1.080000e+03	3.760211e-05	1.995713e-06	1.995713e-06
1.080000e+03	1.100000e+03	4.120344e-05	2.089097e-06	2.089097e-06
1.100000e+03	1.120000e+03	3.548368e-05	1.938681e-06	1.938681e-06
1.120000e+03	1.140000e+03	3.251788e-05	1.855893e-06	1.855893e-06
1.140000e+03	1.160000e+03	3.410670e-05	1.900692e-06	1.900692e-06
1.160000e+03	1.180000e+03	3.135274e-05	1.822341e-06	1.822341e-06
1.180000e+03	1.200000e+03	3.325933e-05	1.876932e-06	1.876932e-06
1.200000e+03	1.220000e+03	2.806918e-05	1.724276e-06	1.724276e-06
1.220000e+03	1.240000e+03	3.241196e-05	1.852868e-06	1.852868e-06
1.240000e+03	1.260000e+03	2.923432e-05	1.759699e-06	1.759699e-06
1.260000e+03	1.280000e+03	2.764549e-05	1.711213e-06	1.711213e-06
1.280000e+03	1.300000e+03	2.806918e-05	1.724276e-06	1.724276e-06
1.300000e+03	1.320000e+03	2.245534e-05	1.542239e-06	1.542239e-06
1.320000e+03	1.340000e+03	2.605667e-05	1.661313e-06	1.661313e-06
1.340000e+03	1.360000e+03	1.991323e-05	1.452322e-06	1.452322e-06
1.360000e+03	1.380000e+03	2.436193e-05	1.606378e-06	1.606378e-06
1.380000e+03	1.400000e+03	1.864217e-05	1.405207e-06	1.405207e-06
1.400000e+03	1.420000e+03	1.684151e-05	1.335618e-06	1.335618e-06
1.420000e+03	1.440000e+03	1.758296e-05	1.364702e-06	1.364702e-06
1.440000e+03	1.460000e+03	1.461716e-05	1.244295e-06	1.244295e-06
1.460000e+03	1.480000e+03	1.218097e-05	1.135881e-06	1.135881e-06
1.480000e+03	1.500000e+03	1.122767e-05	1.090528e-06	1.090528e-06
1.500000e+03	1.520000e+03	1.218097e-05	1.135881e-06	1.135881e-06
1.520000e+03	1.540000e+03	1.006253e-05	1.032394e-06	1.032394e-06
1.540000e+03	1.560000e+03	8.685555e-06	9.591594e-07	9.591594e-07
1.560000e+03	1.580000e+03	8.685555e-06	9.591594e-07	9.591594e-07
1.580000e+03	1.600000e+03	7.202655e-06	8.734505e-07	8.734505e-07
1.600000e+03	1.620000e+03	6.778970e-06	8.473715e-07	8.473715e-07
1.620000e+03	1.640000e+03	6.461205e-06	8.272728e-07	8.272728e-07
1.640000e+03	1.660000e+03	5.084230e-06	7.338452e-07	7.338452e-07
1.660000e+03	1.680000e+03	5.084230e-06	7.338452e-07	7.338452e-07
1.680000e+03	1.700000e+03	4.766465e-06	7.105426e-07	7.105426e-07
1.700000e+03	1.720000e+03	4.660543e-06	7.026034e-07	7.026034e-07
1.720000e+03	1.740000e+03	3.177643e-06	5.801556e-07	5.801556e-07
1.740000e+03	1.760000e+03	2.012507e-06	4.617008e-07	4.617008e-07
1.760000e+03	1.780000e+03	2.118428e-06	4.736950e-07	4.736950e-07
1.780000e+03	1.800000e+03	2.753957e-06	5.400954e-07	5.400954e-07
1.800000e+03	1.820000e+03	1.376979e-06	3.819052e-07	3.819052e-07
1.820000e+03	1.840000e+03	2.012507e-06	4.617008e-07	4.617008e-07
1.840000e+03	1.860000e+03	2.224350e-06	4.853930e-07	4.853930e-07
1.860000e+03	1.880000e+03	1.800665e-06	4.367253e-07	4.367253e-07
1.880000e+03	1.900000e+03	1.059215e-06	3.349530e-07	3.349530e-07
1.900000e+03	1.920000e+03	1.376979e-06	3.819052e-07	3.819052e-07
1.920000e+03	1.940000e+03	1.376979e-06	3.819052e-07	3.819052e-07
1.940000e+03	1.960000e+03	1.588821e-06	4.102319e-07	4.102319e-07
1.960000e+03	1.980000e+03	7.414500e-07	2.802418e-07	2.802418e-07
1.980000e+03	2.000000e+03	5.296070e-07	2.368475e-07	2.368475e-07
2.000000e+03	2.020000e+03	8.473715e-07	2.995911e-07	2.995911e-07
2.020000e+03	2.040000e+03	6.355285e-07	2.594535e-07	2.594535e-07
2.040000e+03	2.060000e+03	2.118428e-07	1.497955e-07	1.497955e-07
2.060000e+03	2.080000e+03	6.355285e-07	2.594535e-07	2.594535e-07
2.080000e+03	2.100000e+03	5.296070e-07	2.368475e-07	2.368475e-07
2.100000e+03	2.120000e+03	7.414500e-07	2.802418e-07	2.802418e-07
2.120000e+03	2.140000e+03	5.296070e-07	2.368475e-07	2.368475e-07
2.140000e+03	2.160000e+03	4.236857e-07	2.118429e-07	2.118429e-07
2.160000e+03	2.180000e+03	2.118428e-07	1.497955e-07	1.497955e-07
2.180000e+03	2.200000e+03	4.236857e-07	2.118429e-07	2.118429e-07
2.200000e+03	2.220000e+03	2.118428e-07	1.497955e-07	1.497955e-07
2.220000e+03	2.240000e+03	3.177643e-07	1.834613e-07	1.834613e-07
2.240000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.280000e+03	2.118428e-07	1.497955e-07	1.497955e-07
2.280000e+03	2.300000e+03	3.177643e-07	1.834613e-07	1.834613e-07
2.300000e+03	2.320000e+03	2.118428e-07	1.497955e-07	1.497955e-07
2.320000e+03	2.340000e+03	1.059215e-07	1.059214e-07	1.059214e-07
2.340000e+03	2.360000e+03	1.059215e-07	1.059214e-07	1.059214e-07
2.360000e+03	2.380000e+03	1.059215e-07	1.059214e-07	1.059214e-07
2.380000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.420000e+03	1.059215e-07	1.059214e-07	1.059214e-07
2.420000e+03	2.440000e+03	1.059215e-07	1.059214e-07	1.059214e-07
2.440000e+03	2.460000e+03	3.177643e-07	1.834613e-07	1.834613e-07
2.460000e+03	2.480000e+03	2.118428e-07	1.497955e-07	1.497955e-07
2.480000e+03	2.500000e+03	2.118428e-07	1.497955e-07	1.497955e-07
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	1.059215e-07	1.059214e-07	1.059214e-07
2.540000e+03	2.560000e+03	1.059215e-07	1.059214e-07	1.059214e-07
2.560000e+03	2.580000e+03	1.059215e-07	1.059214e-07	1.059214e-07
2.580000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.640000e+03	1.059215e-07	1.059214e-07	1.059214e-07
2.640000e+03	2.660000e+03	1.059215e-07	1.059214e-07	1.059214e-07
2.660000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.700000e+03	1.059215e-07	1.059214e-07	1.059214e-07
2.700000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.920000e+03	2.118428e-07	1.497955e-07	1.497955e-07
2.920000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.960000e+03	1.059215e-07	1.059214e-07	1.059214e-07
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SleadpT
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SleadpT
ScaledBy=9.31224684723240916e-05
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.332776e-03	1.556488e-05	1.556488e-05
4.000000e+01	6.000000e+01	5.575410e-03	3.183506e-05	3.183506e-05
6.000000e+01	8.000000e+01	5.955320e-03	3.290182e-05	3.290182e-05
8.000000e+01	1.000000e+02	5.382365e-03	3.127907e-05	3.127907e-05
1.000000e+02	1.200000e+02	4.605639e-03	2.893425e-05	2.893425e-05
1.200000e+02	1.400000e+02	4.023049e-03	2.704238e-05	2.704238e-05
1.400000e+02	1.600000e+02	3.460818e-03	2.508169e-05	2.508169e-05
1.600000e+02	1.800000e+02	2.892226e-03	2.292891e-05	2.292891e-05
1.800000e+02	2.000000e+02	2.438878e-03	2.105534e-05	2.105534e-05
2.000000e+02	2.200000e+02	1.995710e-03	1.904654e-05	1.904654e-05
2.200000e+02	2.400000e+02	1.646520e-03	1.730019e-05	1.730019e-05
2.400000e+02	2.600000e+02	1.379129e-03	1.583324e-05	1.583324e-05
2.600000e+02	2.800000e+02	1.163362e-03	1.454202e-05	1.454202e-05
2.800000e+02	3.000000e+02	9.690435e-04	1.327208e-05	1.327208e-05
3.000000e+02	3.200000e+02	8.299855e-04	1.228295e-05	1.228295e-05
3.200000e+02	3.400000e+02	6.860195e-04	1.116698e-05	1.116698e-05
3.400000e+02	3.600000e+02	6.024030e-04	1.046432e-05	1.046432e-05
3.600000e+02	3.800000e+02	5.055170e-04	9.585951e-06	9.585951e-06
3.800000e+02	4.000000e+02	4.488030e-04	9.032235e-06	9.032235e-06
4.000000e+02	4.200000e+02	3.911803e-04	8.432489e-06	8.432489e-06
4.200000e+02	4.400000e+02	3.357388e-04	7.812106e-06	7.812106e-06
4.400000e+02	4.600000e+02	2.962936e-04	7.338857e-06	7.338857e-06
4.600000e+02	4.800000e+02	2.672095e-04	6.969367e-06	6.969367e-06
4.800000e+02	5.000000e+02	2.352171e-04	6.538857e-06	6.538857e-06
5.000000e+02	5.200000e+02	1.952266e-04	5.957126e-06	5.957126e-06
5.200000e+02	5.400000e+02	1.855925e-04	5.808281e-06	5.808281e-06
5.400000e+02	5.600000e+02	1.519641e-04	5.255787e-06	5.255787e-06
5.600000e+02	5.800000e+02	1.496010e-04	5.214763e-06	5.214763e-06
5.800000e+02	6.000000e+02	1.237889e-04	4.743602e-06	4.743602e-06
6.000000e+02	6.200000e+02	1.054297e-04	4.377727e-06	4.377727e-06
6.200000e+02	6.400000e+02	1.061568e-04	4.392797e-06	4.392797e-06
6.400000e+02	6.600000e+02	8.797920e-05	3.999055e-06	3.999055e-06
6.600000e+02	6.800000e+02	8.070820e-05	3.830242e-06	3.830242e-06
6.800000e+02	7.000000e+02	7.561850e-05	3.707502e-06	3.707502e-06
7.000000e+02	7.200000e+02	6.998345e-05	3.566687e-06	3.566687e-06
7.200000e+02	7.400000e+02	6.652975e-05	3.477565e-06	3.477565e-06
7.400000e+02	7.600000e+02	5.998580e-05	3.302111e-06	3.302111e-06
7.600000e+02	7.800000e+02	5.580500e-05	3.184959e-06	3.184959e-06
7.800000e+02	8.000000e+02	5.235125e-05	3.084828e-06	3.084828e-06
8.000000e+02	8.200000e+02	4.889753e-05	2.981335e-06	2.981335e-06
8.200000e+02	8.400000e+02	4.580736e-05	2.885592e-06	2.885592e-06
8.400000e+02	8.600000e+02	4.235363e-05	2.774678e-06	2.774678e-06
8.600000e+02	8.800000e+02	4.471670e-05	2.851033e-06	2.851033e-06
8.800000e+02	9.000000e+02	3.889989e-05	2.659142e-06	2.659142e-06
9.000000e+02	9.200000e+02	3.762747e-05	2.615290e-06	2.615290e-06
9.200000e+02	9.400000e+02	3.635505e-05	2.570690e-06	2.570690e-06
9.400000e+02	9.600000e+02	3.526439e-05	2.531836e-06	2.531836e-06
9.600000e+02	9.800000e+02	3.871812e-05	2.652922e-06	2.652922e-06
9.800000e+02	1.000000e+03	3.035646e-05	2.349054e-06	2.349054e-06
1.000000e+03	1.020000e+03	3.053824e-05	2.356076e-06	2.356076e-06
1.020000e+03	1.040000e+03	2.944759e-05	2.313621e-06	2.313621e-06
1.040000e+03	1.060000e+03	2.835694e-05	2.270372e-06	2.270372e-06
1.060000e+03	1.080000e+03	2.999291e-05	2.334945e-06	2.334945e-06
1.080000e+03	1.100000e+03	2.908404e-05	2.299295e-06	2.299295e-06
1.100000e+03	1.120000e+03	3.253777e-05	2.431987e-06	2.431987e-06
1.120000e+03	1.140000e+03	2.926581e-05	2.306469e-06	2.306469e-06
1.140000e+03	1.160000e+03	2.635740e-05	2.188863e-06	2.188863e-06
1.160000e+03	1.180000e+03	2.490321e-05	2.127624e-06	2.127624e-06
1.180000e+03	1.200000e+03	2.672096e-05	2.203907e-06	2.203907e-06
1.200000e+03	1.220000e+03	2.453966e-05	2.112037e-06	2.112037e-06
1.220000e+03	1.240000e+03	2.235835e-05	2.015985e-06	2.015985e-06
1.240000e+03	1.260000e+03	2.508498e-05	2.135375e-06	2.135375e-06
1.260000e+03	1.280000e+03	1.872284e-05	1.844817e-06	1.844817e-06
1.280000e+03	1.300000e+03	1.835929e-05	1.826818e-06	1.826818e-06
1.300000e+03	1.320000e+03	1.872284e-05	1.844817e-06	1.844817e-06
1.320000e+03	1.340000e+03	2.017705e-05	1.915121e-06	1.915121e-06
1.340000e+03	1.360000e+03	1.599622e-05	1.705202e-06	1.705202e-06
1.360000e+03	1.380000e+03	1.545090e-05	1.675885e-06	1.675885e-06
1.380000e+03	1.400000e+03	1.672332e-05	1.743527e-06	1.743527e-06
1.400000e+03	1.420000e+03	9.634085e-06	1.323344e-06	1.323344e-06
1.420000e+03	1.440000e+03	1.345137e-05	1.563690e-06	1.563690e-06
1.440000e+03	1.460000e+03	1.163362e-05	1.454202e-06	1.454202e-06
1.460000e+03	1.480000e+03	1.363314e-05	1.574220e-06	1.574220e-06
1.480000e+03	1.500000e+03	8.179885e-06	1.219385e-06	1.219385e-06
1.500000e+03	1.520000e+03	8.361660e-06	1.232859e-06	1.232859e-06
1.520000e+03	1.540000e+03	6.543910e-06	1.090651e-06	1.090651e-06
1.540000e+03	1.560000e+03	7.089235e-06	1.135186e-06	1.135186e-06
1.560000e+03	1.580000e+03	5.089705e-06	9.618641e-07	9.618641e-07
1.580000e+03	1.600000e+03	4.544381e-06	9.088761e-07	9.088761e-07
1.600000e+03	1.620000e+03	3.453729e-06	7.923397e-07	7.923397e-07
1.620000e+03	1.640000e+03	3.999055e-06	8.526013e-07	8.526013e-07
1.640000e+03	1.660000e+03	2.908403e-06	7.271009e-07	7.271009e-07
1.660000e+03	1.680000e+03	3.635505e-06	8.129234e-07	8.129234e-07
1.680000e+03	1.700000e+03	3.817280e-06	8.329986e-07	8.329986e-07
1.700000e+03	1.720000e+03	1.817752e-06	5.748237e-07	5.748237e-07
1.720000e+03	1.740000e+03	1.272427e-06	4.809320e-07	4.809320e-07
1.740000e+03	1.760000e+03	2.544853e-06	6.801406e-07	6.801406e-07
1.760000e+03	1.780000e+03	2.363078e-06	6.553999e-07	6.553999e-07
1.780000e+03	1.800000e+03	2.544853e-06	6.801406e-07	6.801406e-07
1.800000e+03	1.820000e+03	1.999527e-06	6.028802e-07	6.028802e-07
1.820000e+03	1.840000e+03	1.454201e-06	5.141379e-07	5.141379e-07
1.840000e+03	1.860000e+03	3.635504e-07	2.570690e-07	2.570690e-07
1.860000e+03	1.880000e+03	1.272427e-06	4.809320e-07	4.809320e-07
1.880000e+03	1.900000e+03	7.271010e-07	3.635504e-07	3.635504e-07
1.900000e+03	1.920000e+03	1.454201e-06	5.141379e-07	5.141379e-07
1.920000e+03	1.940000e+03	7.271010e-07	3.635504e-07	3.635504e-07
1.940000e+03	1.960000e+03	3.635504e-07	2.570690e-07	2.570690e-07
1.960000e+03	1.980000e+03	5.453255e-07	3.148439e-07	3.148439e-07
1.980000e+03	2.000000e+03	7.271010e-07	3.635504e-07	3.635504e-07
2.000000e+03	2.020000e+03	1.635977e-06	5.453256e-07	5.453256e-07
2.020000e+03	2.040000e+03	3.635504e-07	2.570690e-07	2.570690e-07
2.040000e+03	2.060000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.060000e+03	2.080000e+03	9.088760e-07	4.064617e-07	4.064617e-07
2.080000e+03	2.100000e+03	7.271010e-07	3.635504e-07	3.635504e-07
2.100000e+03	2.120000e+03	3.635504e-07	2.570690e-07	2.570690e-07
2.120000e+03	2.140000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.140000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.180000e+03	3.635504e-07	2.570690e-07	2.570690e-07
2.180000e+03	2.200000e+03	3.635504e-07	2.570690e-07	2.570690e-07
2.200000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.260000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.260000e+03	2.280000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.280000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.400000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.400000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.620000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.620000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.940000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.940000e+03	2.960000e+03	1.817752e-07	1.817752e-07	1.817752e-07
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SleadpT
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SleadpT
ScaledBy=1.15182999804886929e-02
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.118450e-02	1.634732e-03	1.634732e-03
4.000000e+01	6.000000e+01	2.246178e-02	1.004954e-03	1.004954e-03
6.000000e+01	8.000000e+01	4.450021e-03	1.564803e-04	1.564803e-04
8.000000e+01	1.000000e+02	1.168763e-03	3.236527e-05	3.236527e-05
1.000000e+02	1.200000e+02	4.201526e-04	1.078806e-05	1.078806e-05
1.200000e+02	1.400000e+02	1.720903e-04	4.155533e-06	4.155533e-06
1.400000e+02	1.600000e+02	7.524875e-05	1.857500e-06	1.857500e-06
1.600000e+02	1.800000e+02	3.174963e-05	9.014132e-07	9.014132e-07
1.800000e+02	2.000000e+02	1.503586e-05	4.901484e-07	4.901484e-07
2.000000e+02	2.200000e+02	8.131825e-06	2.867401e-07	2.867401e-07
2.200000e+02	2.400000e+02	4.345312e-06	1.760516e-07	1.760516e-07
2.400000e+02	2.600000e+02	2.791944e-06	1.093789e-07	1.093789e-07
2.600000e+02	2.800000e+02	1.652520e-06	7.013810e-08	7.013810e-08
2.800000e+02	3.000000e+02	1.121191e-06	5.103761e-08	5.103761e-08
3.000000e+02	3.200000e+02	7.268720e-07	3.334622e-08	3.334622e-08
3.200000e+02	3.400000e+02	5.226575e-07	2.808221e-08	2.808221e-08
3.400000e+02	3.600000e+02	3.375909e-07	1.908548e-08	1.908548e-08
3.600000e+02	3.800000e+02	2.464356e-07	1.420435e-08	1.420435e-08
3.800000e+02	4.000000e+02	1.790403e-07	1.025971e-08	1.025971e-08
4.000000e+02	4.200000e+02	1.369239e-07	9.218808e-09	9.218808e-09
4.200000e+02	4.400000e+02	1.079176e-07	6.318315e-09	6.318315e-09
4.400000e+02	4.600000e+02	7.950920e-08	5.499439e-09	5.499439e-09
4.600000e+02	4.800000e+02	6.181295e-08	6.205949e-09	6.205949e-09
4.800000e+02	5.000000e+02	4.821179e-08	3.200868e-09	3.200868e-09
5.000000e+02	5.200000e+02	3.436676e-08	2.464976e-09	2.464976e-09
5.200000e+02	5.400000e+02	2.871816e-08	2.430297e-09	2.430297e-09
5.400000e+02	5.600000e+02	1.926546e-08	1.540462e-09	1.540462e-09
5.600000e+02	5.800000e+02	1.878432e-08	1.404432e-09	1.404432e-09
5.800000e+02	6.000000e+02	1.227085e-08	1.023780e-09	1.023780e-09
6.000000e+02	6.200000e+02	1.018582e-08	9.497623e-10	9.497623e-10
6.200000e+02	6.400000e+02	8.336265e-09	8.070692e-10	8.070692e-10
6.400000e+02	6.600000e+02	8.635065e-09	1.072308e-09	1.072308e-09
6.600000e+02	6.800000e+02	6.400105e-09	6.366744e-10	6.366744e-10
6.800000e+02	7.000000e+02	3.950732e-09	4.134981e-10	4.134981e-10
7.000000e+02	7.200000e+02	3.452044e-09	4.019780e-10	4.019780e-10
7.200000e+02	7.400000e+02	3.048570e-09	2.892331e-10	2.892331e-10
7.400000e+02	7.600000e+02	2.480810e-09	2.933768e-10	2.933768e-10
7.600000e+02	7.800000e+02	2.094604e-09	2.890856e-10	2.890856e-10
7.800000e+02	8.000000e+02	2.332304e-09	2.700396e-10	2.700396e-10
8.000000e+02	8.200000e+02	1.424317e-09	1.949698e-10	1.949698e-10
8.200000e+02	8.400000e+02	1.007404e-09	1.373337e-10	1.373337e-10
8.400000e+02	8.600000e+02	8.863475e-10	1.263489e-10	1.263489e-10
8.600000e+02	8.800000e+02	9.458540e-10	1.284667e-10	1.284667e-10
8.800000e+02	9.000000e+02	7.593315e-10	1.365604e-10	1.365604e-10
9.000000e+02	9.200000e+02	5.294920e-10	7.726573e-11	7.726573e-11
9.200000e+02	9.400000e+02	5.006840e-10	7.296890e-11	7.296890e-11
9.400000e+02	9.600000e+02	4.250259e-10	6.665006e-11	6.665006e-11
9.600000e+02	9.800000e+02	3.178997e-10	5.249433e-11	5.249433e-11
9.800000e+02	1.000000e+03	2.764642e-10	5.054006e-11	5.054006e-11
1.000000e+03	1.020000e+03	2.688534e-10	4.364936e-11	4.364936e-11
1.020000e+03	1.040000e+03	2.367868e-10	4.576111e-11	4.576111e-11
1.040000e+03	1.060000e+03	2.344201e-10	4.227635e-11	4.227635e-11
1.060000e+03	1.080000e+03	1.372941e-10	2.975758e-11	2.975758e-11
1.080000e+03	1.100000e+03	9.879730e-11	2.531067e-11	2.531067e-11
1.100000e+03	1.120000e+03	1.601687e-10	3.882072e-11	3.882072e-11
1.120000e+03	1.140000e+03	7.022000e-11	1.604752e-11	1.604752e-11
1.140000e+03	1.160000e+03	1.372770e-10	3.014322e-11	3.014322e-11
1.160000e+03	1.180000e+03	6.845900e-11	1.762235e-11	1.762235e-11
1.180000e+03	1.200000e+03	5.440085e-11	1.582107e-11	1.582107e-11
1.200000e+03	1.220000e+03	7.142805e-11	2.242107e-11	2.242107e-11
1.220000e+03	1.240000e+03	5.573130e-11	1.795367e-11	1.795367e-11
1.240000e+03	1.260000e+03	8.974260e-11	2.887766e-11	2.887766e-11
1.260000e+03	1.280000e+03	5.375550e-11	1.428237e-11	1.428237e-11
1.280000e+03	1.300000e+03	3.518619e-11	1.069641e-11	1.069641e-11
1.300000e+03	1.320000e+03	3.028277e-11	8.988128e-12	8.988128e-12
1.320000e+03	1.340000e+03	3.766194e-11	1.098770e-11	1.098770e-11
1.340000e+03	1.360000e+03	2.981201e-11	8.122635e-12	8.122635e-12
1.360000e+03	1.380000e+03	1.530934e-11	4.884836e-12	4.884836e-12
1.380000e+03	1.400000e+03	1.821033e-11	6.431720e-12	6.431720e-12
1.400000e+03	1.420000e+03	3.325642e-11	1.018810e-11	1.018810e-11
1.420000e+03	1.440000e+03	6.308705e-12	3.209231e-12	3.209231e-12
1.440000e+03	1.460000e+03	1.928405e-11	6.565853e-12	6.565853e-12
1.460000e+03	1.480000e+03	8.157225e-12	3.338397e-12	3.338397e-12
1.480000e+03	1.500000e+03	1.268624e-11	3.910822e-12	3.910822e-12
1.500000e+03	1.520000e+03	1.239655e-11	6.097319e-12	6.097319e-12
1.520000e+03	1.540000e+03	6.484500e-12	3.496868e-12	3.496868e-12
1.540000e+03	1.560000e+03	1.300687e-12	9.202357e-13	9.202357e-13
1.560000e+03	1.580000e+03	6.408145e-12	2.477183e-12	2.477183e-12
1.580000e+03	1.600000e+03	6.812195e-12	3.077312e-12	3.077312e-12
1.600000e+03	1.620000e+03	1.312580e-11	7.611859e-12	7.611859e-12
1.620000e+03	1.640000e+03	4.065055e-12	1.840686e-12	1.840686e-12
1.640000e+03	1.660000e+03	2.731006e-12	1.608925e-12	1.608925e-12
1.660000e+03	1.680000e+03	5.384135e-12	3.071437e-12	3.071437e-12
1.680000e+03	1.700000e+03	2.807888e-12	1.406787e-12	1.406787e-12
1.700000e+03	1.720000e+03	4.178393e-12	1.750500e-12	1.750500e-12
1.720000e+03	1.740000e+03	3.287277e-12	1.484557e-12	1.484557e-12
1.740000e+03	1.760000e+03	3.858283e-12	1.653494e-12	1.653494e-12
1.760000e+03	1.780000e+03	4.568813e-13	4.568813e-13	4.568813e-13
1.780000e+03	1.800000e+03	5.791540e-13	5.791539e-13	5.791539e-13
1.800000e+03	1.820000e+03	5.753975e-13	5.753975e-13	5.753975e-13
1.820000e+03	1.840000e+03	8.359425e-13	5.912165e-13	5.912165e-13
1.840000e+03	1.860000e+03	2.299830e-12	1.188882e-12	1.188882e-12
1.860000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.900000e+03	8.056810e-13	5.697662e-13	5.697662e-13
1.900000e+03	1.920000e+03	5.015060e-13	5.015062e-13	5.015062e-13
1.920000e+03	1.940000e+03	8.776435e-13	6.438886e-13	6.438886e-13
1.940000e+03	1.960000e+03	5.070625e-13	5.070626e-13	5.070626e-13
1.960000e+03	1.980000e+03	8.910000e-13	6.300486e-13	6.300486e-13
1.980000e+03	2.000000e+03	3.766545e-13	3.766545e-13	3.766545e-13
2.000000e+03	2.020000e+03	1.095222e-12	6.330855e-13	6.330855e-13
2.020000e+03	2.040000e+03	3.250166e-13	3.250167e-13	3.250167e-13
2.040000e+03	2.060000e+03	3.649980e-13	3.649979e-13	3.649979e-13
2.060000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.100000e+03	3.748650e-13	3.748649e-13	3.748649e-13
2.100000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.140000e+03	1.346315e-12	6.811698e-13	6.811698e-13
2.140000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.180000e+03	2.416940e-13	2.416941e-13	2.416941e-13
2.180000e+03	2.200000e+03	3.147434e-13	3.147434e-13	3.147434e-13
2.200000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.240000e+03	2.281146e-13	2.281146e-13	2.281146e-13
2.240000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.280000e+03	1.943670e-13	1.943669e-13	1.943669e-13
2.280000e+03	2.300000e+03	4.040412e-13	2.857123e-13	2.857123e-13
2.300000e+03	2.320000e+03	1.880313e-13	1.880313e-13	1.880313e-13
2.320000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.360000e+03	4.361949e-13	3.085565e-13	3.085565e-13
2.360000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.400000e+03	1.882280e-13	1.882281e-13	1.882281e-13
2.400000e+03	2.420000e+03	1.711574e-13	1.711574e-13	1.711574e-13
2.420000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.560000e+03	3.052620e-13	2.166653e-13	2.166653e-13
2.560000e+03	2.580000e+03	2.856818e-13	2.026514e-13	2.026514e-13
2.580000e+03	2.600000e+03	1.714396e-13	1.714396e-13	1.714396e-13
2.600000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.640000e+03	1.437185e-13	1.437185e-13	1.437185e-13
2.640000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SleadpT
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SleadpT
ScaledBy=1.04351129027040502e-06
Title=$t\overline{t}$ (had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.293954e-05	8.216616e-07	8.216616e-07
4.000000e+01	6.000000e+01	3.816121e-04	4.462155e-06	4.462155e-06
6.000000e+01	8.000000e+01	2.597925e-03	1.164252e-05	1.164252e-05
8.000000e+01	1.000000e+02	6.288565e-03	1.811379e-05	1.811379e-05
1.000000e+02	1.200000e+02	8.152225e-03	2.062394e-05	2.062394e-05
1.200000e+02	1.400000e+02	7.728925e-03	2.008136e-05	2.008136e-05
1.400000e+02	1.600000e+02	6.402205e-03	1.827672e-05	1.827672e-05
1.600000e+02	1.800000e+02	4.889163e-03	1.597169e-05	1.597169e-05
1.800000e+02	2.000000e+02	3.497223e-03	1.350813e-05	1.350813e-05
2.000000e+02	2.200000e+02	2.471556e-03	1.135583e-05	1.135583e-05
2.200000e+02	2.400000e+02	1.820614e-03	9.746362e-06	9.746362e-06
2.400000e+02	2.600000e+02	1.323955e-03	8.311324e-06	8.311324e-06
2.600000e+02	2.800000e+02	1.026920e-03	7.319843e-06	7.319843e-06
2.800000e+02	3.000000e+02	7.712070e-04	6.343355e-06	6.343355e-06
3.000000e+02	3.200000e+02	5.908885e-04	5.552470e-06	5.552470e-06
3.200000e+02	3.400000e+02	4.464663e-04	4.826451e-06	4.826451e-06
3.400000e+02	3.600000e+02	3.400281e-04	4.212026e-06	4.212026e-06
3.600000e+02	3.800000e+02	2.634866e-04	3.707771e-06	3.707771e-06
3.800000e+02	4.000000e+02	2.053630e-04	3.273367e-06	3.273367e-06
4.000000e+02	4.200000e+02	1.540745e-04	2.835299e-06	2.835299e-06
4.200000e+02	4.400000e+02	1.244387e-04	2.548070e-06	2.548070e-06
4.400000e+02	4.600000e+02	1.028380e-04	2.316383e-06	2.316383e-06
4.600000e+02	4.800000e+02	7.862860e-05	2.025460e-06	2.025460e-06
4.800000e+02	5.000000e+02	6.308025e-05	1.814180e-06	1.814180e-06
5.000000e+02	5.200000e+02	4.972331e-05	1.610696e-06	1.610696e-06
5.200000e+02	5.400000e+02	3.991430e-05	1.443105e-06	1.443105e-06
5.400000e+02	5.600000e+02	3.073141e-05	1.266266e-06	1.266266e-06
5.600000e+02	5.800000e+02	2.546167e-05	1.152596e-06	1.152596e-06
5.800000e+02	6.000000e+02	2.024412e-05	1.027739e-06	1.027739e-06
6.000000e+02	6.200000e+02	1.648748e-05	9.274931e-07	9.274931e-07
6.200000e+02	6.400000e+02	1.413958e-05	8.589182e-07	8.589182e-07
6.400000e+02	6.600000e+02	1.215691e-05	7.964255e-07	7.964255e-07
6.600000e+02	6.800000e+02	8.817670e-06	6.782824e-07	6.782824e-07
6.800000e+02	7.000000e+02	7.513280e-06	6.261068e-07	6.261068e-07
7.000000e+02	7.200000e+02	6.313245e-06	5.739312e-07	5.739312e-07
7.200000e+02	7.400000e+02	5.478435e-06	5.346405e-07	5.346405e-07
7.400000e+02	7.600000e+02	3.808816e-06	4.457882e-07	4.457882e-07
7.600000e+02	7.800000e+02	3.808816e-06	4.457882e-07	4.457882e-07
7.800000e+02	8.000000e+02	3.234885e-06	4.108308e-07	4.108308e-07
8.000000e+02	8.200000e+02	2.347901e-06	3.500043e-07	3.500043e-07
8.200000e+02	8.400000e+02	2.243549e-06	3.421381e-07	3.421381e-07
8.400000e+02	8.600000e+02	1.304389e-06	2.608778e-07	2.608778e-07
8.600000e+02	8.800000e+02	1.617442e-06	2.905012e-07	2.905012e-07
8.800000e+02	9.000000e+02	1.982672e-06	3.216318e-07	3.216318e-07
9.000000e+02	9.200000e+02	9.391600e-07	2.213621e-07	2.213621e-07
9.200000e+02	9.400000e+02	7.304580e-07	1.952231e-07	1.952231e-07
9.400000e+02	9.600000e+02	1.043512e-06	2.333362e-07	2.333362e-07
9.600000e+02	9.800000e+02	5.217555e-07	1.649936e-07	1.649936e-07
9.800000e+02	1.000000e+03	7.826335e-07	2.020751e-07	2.020751e-07
1.000000e+03	1.020000e+03	5.217555e-07	1.649936e-07	1.649936e-07
1.020000e+03	1.040000e+03	4.695801e-07	1.565267e-07	1.565267e-07
1.040000e+03	1.060000e+03	3.652289e-07	1.380436e-07	1.380436e-07
1.060000e+03	1.080000e+03	3.130534e-07	1.278035e-07	1.278035e-07
1.080000e+03	1.100000e+03	5.217555e-07	1.649936e-07	1.649936e-07
1.100000e+03	1.120000e+03	2.608778e-07	1.166681e-07	1.166681e-07
1.120000e+03	1.140000e+03	1.043512e-07	7.378740e-08	7.378740e-08
1.140000e+03	1.160000e+03	1.043512e-07	7.378740e-08	7.378740e-08
1.160000e+03	1.180000e+03	1.565267e-07	9.037072e-08	9.037072e-08
1.180000e+03	1.200000e+03	2.087022e-07	1.043511e-07	1.043511e-07
1.200000e+03	1.220000e+03	1.565267e-07	9.037072e-08	9.037072e-08
1.220000e+03	1.240000e+03	2.087022e-07	1.043511e-07	1.043511e-07
1.240000e+03	1.260000e+03	2.087022e-07	1.043511e-07	1.043511e-07
1.260000e+03	1.280000e+03	5.217555e-08	5.217557e-08	5.217557e-08
1.280000e+03	1.300000e+03	1.043512e-07	7.378740e-08	7.378740e-08
1.300000e+03	1.320000e+03	5.217555e-08	5.217557e-08	5.217557e-08
1.320000e+03	1.340000e+03	1.043512e-07	7.378740e-08	7.378740e-08
1.340000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.440000e+03	5.217555e-08	5.217557e-08	5.217557e-08
1.440000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.480000e+03	1.043512e-07	7.378740e-08	7.378740e-08
1.480000e+03	1.500000e+03	1.565267e-07	9.037072e-08	9.037072e-08
1.500000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.540000e+03	5.217555e-08	5.217557e-08	5.217557e-08
1.540000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.660000e+03	5.217555e-08	5.217557e-08	5.217557e-08
1.660000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SleadpT
LineColor=lilac
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SleadpT
ScaledBy=1.29985259671553238e-06
Title=$t\overline{t}$ (non-had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.913443e-05	1.787002e-06	1.787002e-06
4.000000e+01	6.000000e+01	1.161873e-03	8.689833e-06	8.689833e-06
6.000000e+01	8.000000e+01	5.167175e-03	1.832562e-05	1.832562e-05
8.000000e+01	1.000000e+02	8.764190e-03	2.386646e-05	2.386646e-05
1.000000e+02	1.200000e+02	9.031310e-03	2.422744e-05	2.422744e-05
1.200000e+02	1.400000e+02	7.521205e-03	2.210934e-05	2.210934e-05
1.400000e+02	1.600000e+02	5.602365e-03	1.908173e-05	1.908173e-05
1.600000e+02	1.800000e+02	3.918990e-03	1.595950e-05	1.595950e-05
1.800000e+02	2.000000e+02	2.643380e-03	1.310726e-05	1.310726e-05
2.000000e+02	2.200000e+02	1.781318e-03	1.075977e-05	1.075977e-05
2.200000e+02	2.400000e+02	1.211333e-03	8.872863e-06	8.872863e-06
2.400000e+02	2.600000e+02	8.541980e-04	7.450945e-06	7.450945e-06
2.600000e+02	2.800000e+02	6.184050e-04	6.339696e-06	6.339696e-06
2.800000e+02	3.000000e+02	4.470843e-04	5.390471e-06	5.390471e-06
3.000000e+02	3.200000e+02	3.129395e-04	4.509852e-06	4.509852e-06
3.200000e+02	3.400000e+02	2.305289e-04	3.870746e-06	3.870746e-06
3.400000e+02	3.600000e+02	1.635865e-04	3.260661e-06	3.260661e-06
3.600000e+02	3.800000e+02	1.264757e-04	2.867052e-06	2.867052e-06
3.800000e+02	4.000000e+02	9.072970e-05	2.428325e-06	2.428325e-06
4.000000e+02	4.200000e+02	6.889220e-05	2.116007e-06	2.116007e-06
4.200000e+02	4.400000e+02	5.101920e-05	1.820954e-06	1.820954e-06
4.400000e+02	4.600000e+02	3.984048e-05	1.609142e-06	1.609142e-06
4.600000e+02	4.800000e+02	2.983162e-05	1.392421e-06	1.392421e-06
4.800000e+02	5.000000e+02	2.534712e-05	1.283502e-06	1.283502e-06
5.000000e+02	5.200000e+02	1.780798e-05	1.075819e-06	1.075819e-06
5.200000e+02	5.400000e+02	1.481832e-05	9.813672e-07	9.813672e-07
5.400000e+02	5.600000e+02	1.085377e-05	8.398899e-07	8.398899e-07
5.600000e+02	5.800000e+02	9.163960e-06	7.717448e-07	7.717448e-07
5.800000e+02	6.000000e+02	7.604140e-06	7.030028e-07	7.030028e-07
6.000000e+02	6.200000e+02	5.459380e-06	5.956673e-07	5.956673e-07
6.200000e+02	6.400000e+02	4.029543e-06	5.117524e-07	5.117524e-07
6.400000e+02	6.600000e+02	3.054654e-06	4.455670e-07	4.455670e-07
6.600000e+02	6.800000e+02	2.144757e-06	3.733542e-07	3.733542e-07
6.800000e+02	7.000000e+02	2.014772e-06	3.618636e-07	3.618636e-07
7.000000e+02	7.200000e+02	2.274742e-06	3.845016e-07	3.845016e-07
7.200000e+02	7.400000e+02	1.624816e-06	3.249632e-07	3.249632e-07
7.400000e+02	7.600000e+02	1.104875e-06	2.679715e-07	2.679715e-07
7.600000e+02	7.800000e+02	1.169868e-06	2.757404e-07	2.757404e-07
7.800000e+02	8.000000e+02	6.499265e-07	2.055248e-07	2.055248e-07
8.000000e+02	8.200000e+02	3.899558e-07	1.591988e-07	1.591988e-07
8.200000e+02	8.400000e+02	9.748895e-07	2.517154e-07	2.517154e-07
8.400000e+02	8.600000e+02	7.799115e-07	2.251411e-07	2.251411e-07
8.600000e+02	8.800000e+02	1.949779e-07	1.125705e-07	1.125705e-07
8.800000e+02	9.000000e+02	2.599705e-07	1.299853e-07	1.299853e-07
9.000000e+02	9.200000e+02	2.599705e-07	1.299853e-07	1.299853e-07
9.200000e+02	9.400000e+02	3.249632e-07	1.453279e-07	1.453279e-07
9.400000e+02	9.600000e+02	2.599705e-07	1.299853e-07	1.299853e-07
9.600000e+02	9.800000e+02	5.199410e-07	1.838269e-07	1.838269e-07
9.800000e+02	1.000000e+03	1.299853e-07	9.191346e-08	9.191346e-08
1.000000e+03	1.020000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.020000e+03	1.040000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.040000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.100000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.100000e+03	1.120000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.120000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.160000e+03	1.949779e-07	1.125705e-07	1.125705e-07
1.160000e+03	1.180000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.180000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.260000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.260000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.300000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.300000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.440000e+03	6.499265e-08	6.499263e-08	6.499263e-08
1.440000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> FiguresNF2/Smet.dat <==
# BEGIN PLOT
Legend=1
LogY=1
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Smet //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Smet //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Smet //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Smet //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Smet
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Smet //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Smet //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Smet //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Smet //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Smet
RatioPlotReference=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Smet
RatioPlotYLabel=Ratio
XMax=1500
RatioPlot=0
XLabel=MET [GeV]
YLabel=Frequency (normalised to unity)
Rebin=2
LegendYPos=0.97
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Smet
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Smet
ScaledBy=5.42629812864965075e-05
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	1.825026e-03	1.966262e-05	1.966262e-05
1.000000e+01	2.000000e+01	4.362056e-03	3.039853e-05	3.039853e-05
2.000000e+01	3.000000e+01	5.591381e-03	3.441648e-05	3.441648e-05
3.000000e+01	4.000000e+01	6.633436e-03	3.748661e-05	3.748661e-05
4.000000e+01	5.000000e+01	6.573484e-03	3.731683e-05	3.731683e-05
5.000000e+01	6.000000e+01	6.377106e-03	3.675519e-05	3.675519e-05
6.000000e+01	7.000000e+01	5.994306e-03	3.563497e-05	3.563497e-05
7.000000e+01	8.000000e+01	5.524438e-03	3.420984e-05	3.420984e-05
8.000000e+01	9.000000e+01	5.000551e-03	3.254737e-05	3.254737e-05
9.000000e+01	1.000000e+02	4.503779e-03	3.088840e-05	3.088840e-05
1.000000e+02	1.100000e+02	4.077551e-03	2.939048e-05	2.939048e-05
1.100000e+02	1.200000e+02	3.710640e-03	2.803698e-05	2.803698e-05
1.200000e+02	1.300000e+02	3.262592e-03	2.628986e-05	2.628986e-05
1.300000e+02	1.400000e+02	2.929363e-03	2.491114e-05	2.491114e-05
1.400000e+02	1.500000e+02	2.674092e-03	2.380100e-05	2.380100e-05
1.500000e+02	1.600000e+02	2.438735e-03	2.272947e-05	2.272947e-05
1.600000e+02	1.700000e+02	2.143638e-03	2.130996e-05	2.130996e-05
1.700000e+02	1.800000e+02	1.949802e-03	2.032367e-05	2.032367e-05
1.800000e+02	1.900000e+02	1.796004e-03	1.950566e-05	1.950566e-05
1.900000e+02	2.000000e+02	1.600049e-03	1.841084e-05	1.841084e-05
2.000000e+02	2.100000e+02	1.468071e-03	1.763520e-05	1.763520e-05
2.100000e+02	2.200000e+02	1.322747e-03	1.673961e-05	1.673961e-05
2.200000e+02	2.300000e+02	1.187167e-03	1.585853e-05	1.585853e-05
2.300000e+02	2.400000e+02	1.127428e-03	1.545437e-05	1.545437e-05
2.400000e+02	2.500000e+02	1.032734e-03	1.479112e-05	1.479112e-05
2.500000e+02	2.600000e+02	9.066875e-04	1.385912e-05	1.385912e-05
2.600000e+02	2.700000e+02	8.340254e-04	1.329219e-05	1.329219e-05
2.700000e+02	2.800000e+02	7.628462e-04	1.271234e-05	1.271234e-05
2.800000e+02	2.900000e+02	7.158170e-04	1.231425e-05	1.231425e-05
2.900000e+02	3.000000e+02	6.463326e-04	1.170132e-05	1.170132e-05
3.000000e+02	3.100000e+02	6.045995e-04	1.131725e-05	1.131725e-05
3.100000e+02	3.200000e+02	5.518507e-04	1.081229e-05	1.081229e-05
3.200000e+02	3.300000e+02	5.207098e-04	1.050279e-05	1.050279e-05
3.300000e+02	3.400000e+02	4.914754e-04	1.020371e-05	1.020371e-05
3.400000e+02	3.500000e+02	4.455055e-04	9.714791e-06	9.714791e-06
3.500000e+02	3.600000e+02	4.075857e-04	9.292154e-06	9.292154e-06
3.600000e+02	3.700000e+02	3.732671e-04	8.892355e-06	8.892355e-06
3.700000e+02	3.800000e+02	3.544131e-04	8.664865e-06	8.664865e-06
3.800000e+02	3.900000e+02	3.215775e-04	8.253720e-06	8.253720e-06
3.900000e+02	4.000000e+02	3.152222e-04	8.171754e-06	8.171754e-06
4.000000e+02	4.100000e+02	2.838694e-04	7.754722e-06	7.754722e-06
4.100000e+02	4.200000e+02	2.794207e-04	7.693718e-06	7.693718e-06
4.200000e+02	4.300000e+02	2.523049e-04	7.310881e-06	7.310881e-06
4.300000e+02	4.400000e+02	2.179863e-04	6.795501e-06	6.795501e-06
4.400000e+02	4.500000e+02	2.135376e-04	6.725803e-06	6.725803e-06
4.500000e+02	4.600000e+02	2.122665e-04	6.705755e-06	6.705755e-06
4.600000e+02	4.700000e+02	2.052757e-04	6.594407e-06	6.594407e-06
4.700000e+02	4.800000e+02	1.768888e-04	6.121489e-06	6.121489e-06
4.800000e+02	4.900000e+02	1.762533e-04	6.110483e-06	6.110483e-06
4.900000e+02	5.000000e+02	1.588821e-04	5.801556e-06	5.801556e-06
5.000000e+02	5.100000e+02	1.601532e-04	5.824715e-06	5.824715e-06
5.100000e+02	5.200000e+02	1.497729e-04	5.632790e-06	5.632790e-06
5.200000e+02	5.300000e+02	1.427821e-04	5.499761e-06	5.499761e-06
5.300000e+02	5.400000e+02	1.311307e-04	5.270589e-06	5.270589e-06
5.400000e+02	5.500000e+02	1.319781e-04	5.287591e-06	5.287591e-06
5.500000e+02	5.600000e+02	1.277412e-04	5.202026e-06	5.202026e-06
5.600000e+02	5.700000e+02	1.251991e-04	5.150004e-06	5.150004e-06
5.700000e+02	5.800000e+02	1.090991e-04	4.807480e-06	4.807480e-06
5.800000e+02	5.900000e+02	1.110057e-04	4.849305e-06	4.849305e-06
5.900000e+02	6.000000e+02	1.010490e-04	4.626718e-06	4.626718e-06
6.000000e+02	6.100000e+02	1.052859e-04	4.722718e-06	4.722718e-06
6.100000e+02	6.200000e+02	9.787140e-05	4.553390e-06	4.553390e-06
6.200000e+02	6.300000e+02	8.579636e-05	4.263256e-06	4.263256e-06
6.300000e+02	6.400000e+02	7.774633e-05	4.058326e-06	4.058326e-06
6.400000e+02	6.500000e+02	9.130427e-05	4.397972e-06	4.397972e-06
6.500000e+02	6.600000e+02	8.113582e-05	4.145846e-06	4.145846e-06
6.600000e+02	6.700000e+02	7.160289e-05	3.894684e-06	3.894684e-06
6.700000e+02	6.800000e+02	7.393316e-05	3.957551e-06	3.957551e-06
6.800000e+02	6.900000e+02	7.795817e-05	4.063850e-06	4.063850e-06
6.900000e+02	7.000000e+02	7.266210e-05	3.923385e-06	3.923385e-06
7.000000e+02	7.100000e+02	6.567129e-05	3.729878e-06	3.729878e-06
7.100000e+02	7.200000e+02	6.651866e-05	3.753865e-06	3.753865e-06
7.200000e+02	7.300000e+02	6.821340e-05	3.801384e-06	3.801384e-06
7.300000e+02	7.400000e+02	5.973969e-05	3.557447e-06	3.557447e-06
7.400000e+02	7.500000e+02	6.164627e-05	3.613768e-06	3.613768e-06
7.500000e+02	7.600000e+02	5.486730e-05	3.409289e-06	3.409289e-06
7.600000e+02	7.700000e+02	5.613836e-05	3.448552e-06	3.448552e-06
7.700000e+02	7.800000e+02	5.529099e-05	3.422426e-06	3.422426e-06
7.800000e+02	7.900000e+02	5.274887e-05	3.342824e-06	3.342824e-06
7.900000e+02	8.000000e+02	5.190150e-05	3.315865e-06	3.315865e-06
8.000000e+02	8.100000e+02	5.317256e-05	3.356223e-06	3.356223e-06
8.100000e+02	8.200000e+02	4.448700e-05	3.069895e-06	3.069895e-06
8.200000e+02	8.300000e+02	4.533437e-05	3.098994e-06	3.098994e-06
8.300000e+02	8.400000e+02	4.596990e-05	3.120640e-06	3.120640e-06
8.400000e+02	8.500000e+02	4.639359e-05	3.134988e-06	3.134988e-06
8.500000e+02	8.600000e+02	4.596990e-05	3.120640e-06	3.120640e-06
8.600000e+02	8.700000e+02	4.469884e-05	3.077195e-06	3.077195e-06
8.700000e+02	8.800000e+02	4.279226e-05	3.010853e-06	3.010853e-06
8.800000e+02	8.900000e+02	4.130936e-05	2.958225e-06	2.958225e-06
8.900000e+02	9.000000e+02	4.300410e-05	3.018296e-06	3.018296e-06
9.000000e+02	9.100000e+02	4.173304e-05	2.973356e-06	2.973356e-06
9.100000e+02	9.200000e+02	3.749619e-05	2.818386e-06	2.818386e-06
9.200000e+02	9.300000e+02	3.643697e-05	2.778293e-06	2.778293e-06
9.300000e+02	9.400000e+02	3.876724e-05	2.865757e-06	2.865757e-06
9.400000e+02	9.500000e+02	4.109752e-05	2.950630e-06	2.950630e-06
9.500000e+02	9.600000e+02	3.389486e-05	2.679624e-06	2.679624e-06
9.600000e+02	9.700000e+02	3.855540e-05	2.857917e-06	2.857917e-06
9.700000e+02	9.800000e+02	3.791987e-05	2.834264e-06	2.834264e-06
9.800000e+02	9.900000e+02	3.156459e-05	2.585872e-06	2.585872e-06
9.900000e+02	1.000000e+03	3.262380e-05	2.628901e-06	2.628901e-06
1.000000e+03	1.010000e+03	3.431854e-05	2.696320e-06	2.696320e-06
1.010000e+03	1.020000e+03	3.347117e-05	2.662824e-06	2.662824e-06
1.020000e+03	1.030000e+03	3.198827e-05	2.603169e-06	2.603169e-06
1.030000e+03	1.040000e+03	3.156459e-05	2.585872e-06	2.585872e-06
1.040000e+03	1.050000e+03	2.775142e-05	2.424652e-06	2.424652e-06
1.050000e+03	1.060000e+03	2.817510e-05	2.443091e-06	2.443091e-06
1.060000e+03	1.070000e+03	2.711589e-05	2.396728e-06	2.396728e-06
1.070000e+03	1.080000e+03	2.563299e-05	2.330271e-06	2.330271e-06
1.080000e+03	1.090000e+03	2.648036e-05	2.368475e-06	2.368475e-06
1.090000e+03	1.100000e+03	2.732773e-05	2.406072e-06	2.406072e-06
1.100000e+03	1.110000e+03	2.478562e-05	2.291431e-06	2.291431e-06
1.110000e+03	1.120000e+03	2.732773e-05	2.406072e-06	2.406072e-06
1.120000e+03	1.130000e+03	2.287903e-05	2.201536e-06	2.201536e-06
1.130000e+03	1.140000e+03	2.181981e-05	2.149970e-06	2.149970e-06
1.140000e+03	1.150000e+03	2.584483e-05	2.339881e-06	2.339881e-06
1.150000e+03	1.160000e+03	2.266719e-05	2.191320e-06	2.191320e-06
1.160000e+03	1.170000e+03	2.330271e-05	2.221827e-06	2.221827e-06
1.170000e+03	1.180000e+03	2.054876e-05	2.086410e-06	2.086410e-06
1.180000e+03	1.190000e+03	2.076060e-05	2.097137e-06	2.097137e-06
1.190000e+03	1.200000e+03	2.224350e-05	2.170743e-06	2.170743e-06
1.200000e+03	1.210000e+03	2.139613e-05	2.128994e-06	2.128994e-06
1.210000e+03	1.220000e+03	1.737111e-05	1.918319e-06	1.918319e-06
1.220000e+03	1.230000e+03	1.843033e-05	1.975939e-06	1.975939e-06
1.230000e+03	1.240000e+03	1.864217e-05	1.987262e-06	1.987262e-06
1.240000e+03	1.250000e+03	1.673559e-05	1.882901e-06	1.882901e-06
1.250000e+03	1.260000e+03	1.800664e-05	1.953095e-06	1.953095e-06
1.260000e+03	1.270000e+03	1.673559e-05	1.882901e-06	1.882901e-06
1.270000e+03	1.280000e+03	1.292241e-05	1.654546e-06	1.654546e-06
1.280000e+03	1.290000e+03	1.398163e-05	1.721019e-06	1.721019e-06
1.290000e+03	1.300000e+03	1.228689e-05	1.613347e-06	1.613347e-06
1.300000e+03	1.310000e+03	1.101583e-05	1.527621e-06	1.527621e-06
1.310000e+03	1.320000e+03	1.292241e-05	1.654546e-06	1.654546e-06
1.320000e+03	1.330000e+03	1.186320e-05	1.585287e-06	1.585287e-06
1.330000e+03	1.340000e+03	1.228689e-05	1.613347e-06	1.613347e-06
1.340000e+03	1.350000e+03	1.016846e-05	1.467690e-06	1.467690e-06
1.350000e+03	1.360000e+03	8.261872e-06	1.322958e-06	1.322958e-06
1.360000e+03	1.370000e+03	9.532929e-06	1.421085e-06	1.421085e-06
1.370000e+03	1.380000e+03	8.897400e-06	1.372899e-06	1.372899e-06
1.380000e+03	1.390000e+03	8.261872e-06	1.322958e-06	1.322958e-06
1.390000e+03	1.400000e+03	6.990814e-06	1.216945e-06	1.216945e-06
1.400000e+03	1.410000e+03	9.109243e-06	1.389147e-06	1.389147e-06
1.410000e+03	1.420000e+03	8.261872e-06	1.322958e-06	1.322958e-06
1.420000e+03	1.430000e+03	6.778972e-06	1.198364e-06	1.198364e-06
1.430000e+03	1.440000e+03	6.567129e-06	1.179491e-06	1.179491e-06
1.440000e+03	1.450000e+03	6.778972e-06	1.198364e-06	1.198364e-06
1.450000e+03	1.460000e+03	4.872386e-06	1.015963e-06	1.015963e-06
1.460000e+03	1.470000e+03	6.990814e-06	1.216945e-06	1.216945e-06
1.470000e+03	1.480000e+03	4.236857e-06	9.473901e-07	9.473901e-07
1.480000e+03	1.490000e+03	3.813172e-06	8.987732e-07	8.987732e-07
1.490000e+03	1.500000e+03	5.296072e-06	1.059214e-06	1.059214e-06
1.500000e+03	1.510000e+03	4.236857e-06	9.473901e-07	9.473901e-07
1.510000e+03	1.520000e+03	5.507914e-06	1.080191e-06	1.080191e-06
1.520000e+03	1.530000e+03	2.542114e-06	7.338452e-07	7.338452e-07
1.530000e+03	1.540000e+03	5.296072e-06	1.059214e-06	1.059214e-06
1.540000e+03	1.550000e+03	2.330271e-06	7.026033e-07	7.026033e-07
1.550000e+03	1.560000e+03	2.753957e-06	7.638103e-07	7.638103e-07
1.560000e+03	1.570000e+03	3.389486e-06	8.473715e-07	8.473715e-07
1.570000e+03	1.580000e+03	2.542114e-06	7.338452e-07	7.338452e-07
1.580000e+03	1.590000e+03	3.389486e-06	8.473715e-07	8.473715e-07
1.590000e+03	1.600000e+03	2.965800e-06	7.926434e-07	7.926434e-07
1.600000e+03	1.610000e+03	1.482900e-06	5.604835e-07	5.604835e-07
1.610000e+03	1.620000e+03	3.177643e-06	8.204639e-07	8.204639e-07
1.620000e+03	1.630000e+03	2.330271e-06	7.026033e-07	7.026033e-07
1.630000e+03	1.640000e+03	1.482900e-06	5.604835e-07	5.604835e-07
1.640000e+03	1.650000e+03	1.482900e-06	5.604835e-07	5.604835e-07
1.650000e+03	1.660000e+03	2.118429e-06	6.699060e-07	6.699060e-07
1.660000e+03	1.670000e+03	4.236857e-07	2.995911e-07	2.995911e-07
1.670000e+03	1.680000e+03	1.694743e-06	5.991821e-07	5.991821e-07
1.680000e+03	1.690000e+03	1.694743e-06	5.991821e-07	5.991821e-07
1.690000e+03	1.700000e+03	8.473715e-07	4.236857e-07	4.236857e-07
1.700000e+03	1.710000e+03	6.355286e-07	3.669226e-07	3.669226e-07
1.710000e+03	1.720000e+03	1.271057e-06	5.189069e-07	5.189069e-07
1.720000e+03	1.730000e+03	1.059214e-06	4.736950e-07	4.736950e-07
1.730000e+03	1.740000e+03	1.906586e-06	6.355286e-07	6.355286e-07
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	2.118429e-07	2.118429e-07	2.118429e-07
1.760000e+03	1.770000e+03	1.059214e-06	4.736950e-07	4.736950e-07
1.770000e+03	1.780000e+03	4.236857e-07	2.995911e-07	2.995911e-07
1.780000e+03	1.790000e+03	6.355286e-07	3.669226e-07	3.669226e-07
1.790000e+03	1.800000e+03	6.355286e-07	3.669226e-07	3.669226e-07
1.800000e+03	1.810000e+03	4.236857e-07	2.995911e-07	2.995911e-07
1.810000e+03	1.820000e+03	4.236857e-07	2.995911e-07	2.995911e-07
1.820000e+03	1.830000e+03	4.236857e-07	2.995911e-07	2.995911e-07
1.830000e+03	1.840000e+03	2.118429e-07	2.118429e-07	2.118429e-07
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	2.118429e-07	2.118429e-07	2.118429e-07
1.860000e+03	1.870000e+03	2.118429e-07	2.118429e-07	2.118429e-07
1.870000e+03	1.880000e+03	4.236857e-07	2.995911e-07	2.995911e-07
1.880000e+03	1.890000e+03	4.236857e-07	2.995911e-07	2.995911e-07
1.890000e+03	1.900000e+03	2.118429e-07	2.118429e-07	2.118429e-07
1.900000e+03	1.910000e+03	4.236857e-07	2.995911e-07	2.995911e-07
1.910000e+03	1.920000e+03	4.236857e-07	2.995911e-07	2.995911e-07
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	2.118429e-07	2.118429e-07	2.118429e-07
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	2.118429e-07	2.118429e-07	2.118429e-07
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	2.118429e-07	2.118429e-07	2.118429e-07
1.990000e+03	2.000000e+03	4.236857e-07	2.995911e-07	2.995911e-07
2.000000e+03	2.010000e+03	4.236857e-07	2.995911e-07	2.995911e-07
2.010000e+03	2.020000e+03	2.118429e-07	2.118429e-07	2.118429e-07
2.020000e+03	2.030000e+03	6.355286e-07	3.669226e-07	3.669226e-07
2.030000e+03	2.040000e+03	2.118429e-07	2.118429e-07	2.118429e-07
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	4.236857e-07	2.995911e-07	2.995911e-07
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	2.118429e-07	2.118429e-07	2.118429e-07
2.080000e+03	2.090000e+03	2.118429e-07	2.118429e-07	2.118429e-07
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	4.236857e-07	2.995911e-07	2.995911e-07
2.110000e+03	2.120000e+03	2.118429e-07	2.118429e-07	2.118429e-07
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	2.118429e-07	2.118429e-07	2.118429e-07
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	2.118429e-07	2.118429e-07	2.118429e-07
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	2.118429e-07	2.118429e-07	2.118429e-07
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	2.118429e-07	2.118429e-07	2.118429e-07
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	2.118429e-07	2.118429e-07	2.118429e-07
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	2.118429e-07	2.118429e-07	2.118429e-07
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Smet
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Smet
ScaledBy=9.31224684723240916e-05
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	1.503281e-03	2.337774e-05	2.337774e-05
1.000000e+01	2.000000e+01	3.372294e-03	3.501427e-05	3.501427e-05
2.000000e+01	3.000000e+01	4.446949e-03	4.020808e-05	4.020808e-05
3.000000e+01	4.000000e+01	5.814989e-03	4.597871e-05	4.597871e-05
4.000000e+01	5.000000e+01	6.007671e-03	4.673426e-05	4.673426e-05
5.000000e+01	6.000000e+01	5.873157e-03	4.620811e-05	4.620811e-05
6.000000e+01	7.000000e+01	5.762638e-03	4.577128e-05	4.577128e-05
7.000000e+01	8.000000e+01	5.571047e-03	4.500396e-05	4.500396e-05
8.000000e+01	9.000000e+01	5.051897e-03	4.285579e-05	4.285579e-05
9.000000e+01	1.000000e+02	4.494574e-03	4.042282e-05	4.042282e-05
1.000000e+02	1.100000e+02	4.255358e-03	3.933239e-05	3.933239e-05
1.100000e+02	1.200000e+02	3.804192e-03	3.718892e-05	3.718892e-05
1.200000e+02	1.300000e+02	3.419919e-03	3.526064e-05	3.526064e-05
1.300000e+02	1.400000e+02	3.148347e-03	3.383169e-05	3.383169e-05
1.400000e+02	1.500000e+02	2.778616e-03	3.178312e-05	3.178312e-05
1.500000e+02	1.600000e+02	2.590297e-03	3.068719e-05	3.068719e-05
1.600000e+02	1.700000e+02	2.300911e-03	2.892226e-05	2.892226e-05
1.700000e+02	1.800000e+02	2.112228e-03	2.771103e-05	2.771103e-05
1.800000e+02	1.900000e+02	1.908276e-03	2.633922e-05	2.633922e-05
1.900000e+02	2.000000e+02	1.711595e-03	2.494497e-05	2.494497e-05
2.000000e+02	2.100000e+02	1.536728e-03	2.363637e-05	2.363637e-05
2.100000e+02	2.200000e+02	1.388036e-03	2.246377e-05	2.246377e-05
2.200000e+02	2.300000e+02	1.298602e-03	2.172803e-05	2.172803e-05
2.300000e+02	2.400000e+02	1.174268e-03	2.066169e-05	2.066169e-05
2.400000e+02	2.500000e+02	1.079018e-03	1.980599e-05	1.980599e-05
2.500000e+02	2.600000e+02	9.572283e-04	1.865478e-05	1.865478e-05
2.600000e+02	2.700000e+02	8.750659e-04	1.783622e-05	1.783622e-05
2.700000e+02	2.800000e+02	8.038100e-04	1.709460e-05	1.709460e-05
2.800000e+02	2.900000e+02	7.223747e-04	1.620554e-05	1.620554e-05
2.900000e+02	3.000000e+02	6.976533e-04	1.592583e-05	1.592583e-05
3.000000e+02	3.100000e+02	6.274880e-04	1.510376e-05	1.510376e-05
3.100000e+02	3.200000e+02	5.435079e-04	1.405676e-05	1.405676e-05
3.200000e+02	3.300000e+02	5.587770e-04	1.425285e-05	1.425285e-05
3.300000e+02	3.400000e+02	4.860669e-04	1.329322e-05	1.329322e-05
3.400000e+02	3.500000e+02	4.638904e-04	1.298644e-05	1.298644e-05
3.500000e+02	3.600000e+02	4.249905e-04	1.243002e-05	1.243002e-05
3.600000e+02	3.700000e+02	3.853635e-04	1.183635e-05	1.183635e-05
3.700000e+02	3.800000e+02	3.431916e-04	1.116994e-05	1.116994e-05
3.800000e+02	3.900000e+02	3.471907e-04	1.123483e-05	1.123483e-05
3.900000e+02	4.000000e+02	3.199244e-04	1.078465e-05	1.078465e-05
4.000000e+02	4.100000e+02	2.952030e-04	1.035959e-05	1.035959e-05
4.100000e+02	4.200000e+02	2.722993e-04	9.949599e-06	9.949599e-06
4.200000e+02	4.300000e+02	2.639376e-04	9.795643e-06	9.795643e-06
4.300000e+02	4.400000e+02	2.570302e-04	9.666614e-06	9.666614e-06
4.400000e+02	4.500000e+02	2.239471e-04	9.023084e-06	9.023084e-06
4.500000e+02	4.600000e+02	2.203116e-04	8.949545e-06	8.949545e-06
4.600000e+02	4.700000e+02	2.166761e-04	8.875397e-06	8.875397e-06
4.700000e+02	4.800000e+02	1.955901e-04	8.432490e-06	8.432490e-06
4.800000e+02	4.900000e+02	1.850472e-04	8.202072e-06	8.202072e-06
4.900000e+02	5.000000e+02	1.726865e-04	7.923398e-06	7.923398e-06
5.000000e+02	5.100000e+02	1.708687e-04	7.881586e-06	7.881586e-06
5.100000e+02	5.200000e+02	1.563267e-04	7.538742e-06	7.538742e-06
5.200000e+02	5.300000e+02	1.552360e-04	7.512398e-06	7.512398e-06
5.300000e+02	5.400000e+02	1.446931e-04	7.252808e-06	7.252808e-06
5.400000e+02	5.500000e+02	1.534183e-04	7.468285e-06	7.468285e-06
5.500000e+02	5.600000e+02	1.305146e-04	6.888297e-06	6.888297e-06
5.600000e+02	5.700000e+02	1.301511e-04	6.878697e-06	6.878697e-06
5.700000e+02	5.800000e+02	1.206987e-04	6.624204e-06	6.624204e-06
5.800000e+02	5.900000e+02	1.188810e-04	6.574134e-06	6.574134e-06
5.900000e+02	6.000000e+02	1.087016e-04	6.286375e-06	6.286375e-06
6.000000e+02	6.100000e+02	1.101558e-04	6.328284e-06	6.328284e-06
6.100000e+02	6.200000e+02	1.068838e-04	6.233591e-06	6.233591e-06
6.200000e+02	6.300000e+02	1.036119e-04	6.137438e-06	6.137438e-06
6.300000e+02	6.400000e+02	8.943341e-05	5.702065e-06	5.702065e-06
6.400000e+02	6.500000e+02	9.525021e-05	5.884578e-06	5.884578e-06
6.500000e+02	6.600000e+02	9.052406e-05	5.736729e-06	5.736729e-06
6.600000e+02	6.700000e+02	9.052406e-05	5.736729e-06	5.736729e-06
6.700000e+02	6.800000e+02	9.197826e-05	5.782624e-06	5.782624e-06
6.800000e+02	6.900000e+02	9.306891e-05	5.816807e-06	5.816807e-06
6.900000e+02	7.000000e+02	8.434370e-05	5.537435e-06	5.537435e-06
7.000000e+02	7.100000e+02	8.616145e-05	5.596787e-06	5.596787e-06
7.100000e+02	7.200000e+02	8.725210e-05	5.632099e-06	5.632099e-06
7.200000e+02	7.300000e+02	8.870631e-05	5.678840e-06	5.678840e-06
7.300000e+02	7.400000e+02	7.598204e-05	5.255787e-06	5.255787e-06
7.400000e+02	7.500000e+02	8.252595e-05	5.477439e-06	5.477439e-06
7.500000e+02	7.600000e+02	7.416429e-05	5.192539e-06	5.192539e-06
7.600000e+02	7.700000e+02	6.798393e-05	4.971478e-06	4.971478e-06
7.700000e+02	7.800000e+02	7.707269e-05	5.293374e-06	5.293374e-06
7.800000e+02	7.900000e+02	8.579790e-05	5.584967e-06	5.584967e-06
7.900000e+02	8.000000e+02	7.271009e-05	5.141379e-06	5.141379e-06
8.000000e+02	8.100000e+02	7.525494e-05	5.230580e-06	5.230580e-06
8.100000e+02	8.200000e+02	6.543908e-05	4.877541e-06	4.877541e-06
8.200000e+02	8.300000e+02	7.234654e-05	5.128510e-06	5.128510e-06
8.300000e+02	8.400000e+02	7.089233e-05	5.076706e-06	5.076706e-06
8.400000e+02	8.500000e+02	7.016523e-05	5.050604e-06	5.050604e-06
8.500000e+02	8.600000e+02	6.180357e-05	4.740118e-06	4.740118e-06
8.600000e+02	8.700000e+02	7.380074e-05	5.179796e-06	5.179796e-06
8.700000e+02	8.800000e+02	6.543908e-05	4.877541e-06	4.877541e-06
8.800000e+02	8.900000e+02	6.652973e-05	4.918019e-06	4.918019e-06
8.900000e+02	9.000000e+02	6.907458e-05	5.011196e-06	5.011196e-06
9.000000e+02	9.100000e+02	6.871103e-05	4.997993e-06	4.997993e-06
9.100000e+02	9.200000e+02	6.471198e-05	4.850368e-06	4.850368e-06
9.200000e+02	9.300000e+02	6.616618e-05	4.904563e-06	4.904563e-06
9.300000e+02	9.400000e+02	5.889517e-05	4.627241e-06	4.627241e-06
9.400000e+02	9.500000e+02	6.107647e-05	4.712152e-06	4.712152e-06
9.500000e+02	9.600000e+02	6.834748e-05	4.984753e-06	4.984753e-06
9.600000e+02	9.700000e+02	7.016523e-05	5.050604e-06	5.050604e-06
9.700000e+02	9.800000e+02	6.034937e-05	4.684020e-06	4.684020e-06
9.800000e+02	9.900000e+02	6.580263e-05	4.891070e-06	4.891070e-06
9.900000e+02	1.000000e+03	6.398488e-05	4.823042e-06	4.823042e-06
1.000000e+03	1.010000e+03	5.889517e-05	4.627241e-06	4.627241e-06
1.010000e+03	1.020000e+03	6.362133e-05	4.809320e-06	4.809320e-06
1.020000e+03	1.030000e+03	5.816807e-05	4.598590e-06	4.598590e-06
1.030000e+03	1.040000e+03	5.635032e-05	4.526166e-06	4.526166e-06
1.040000e+03	1.050000e+03	6.107647e-05	4.712152e-06	4.712152e-06
1.050000e+03	1.060000e+03	5.744097e-05	4.569758e-06	4.569758e-06
1.060000e+03	1.070000e+03	5.380546e-05	4.422782e-06	4.422782e-06
1.070000e+03	1.080000e+03	5.198771e-05	4.347431e-06	4.347431e-06
1.080000e+03	1.090000e+03	5.853162e-05	4.612938e-06	4.612938e-06
1.090000e+03	1.100000e+03	5.671387e-05	4.540743e-06	4.540743e-06
1.100000e+03	1.110000e+03	4.508025e-05	4.048327e-06	4.048327e-06
1.110000e+03	1.120000e+03	5.635032e-05	4.526166e-06	4.526166e-06
1.120000e+03	1.130000e+03	5.344191e-05	4.407815e-06	4.407815e-06
1.130000e+03	1.140000e+03	4.689801e-05	4.129139e-06	4.129139e-06
1.140000e+03	1.150000e+03	5.271481e-05	4.377727e-06	4.377727e-06
1.150000e+03	1.160000e+03	4.617091e-05	4.097005e-06	4.097005e-06
1.160000e+03	1.170000e+03	4.944286e-05	4.239690e-06	4.239690e-06
1.170000e+03	1.180000e+03	4.726156e-05	4.145113e-06	4.145113e-06
1.180000e+03	1.190000e+03	4.726156e-05	4.145113e-06	4.145113e-06
1.190000e+03	1.200000e+03	4.726156e-05	4.145113e-06	4.145113e-06
1.200000e+03	1.210000e+03	4.253540e-05	3.932399e-06	3.932399e-06
1.210000e+03	1.220000e+03	5.489612e-05	4.467383e-06	4.467383e-06
1.220000e+03	1.230000e+03	3.744569e-05	3.689634e-06	3.689634e-06
1.230000e+03	1.240000e+03	4.326250e-05	3.965867e-06	3.965867e-06
1.240000e+03	1.250000e+03	3.926345e-05	3.778127e-06	3.778127e-06
1.250000e+03	1.260000e+03	4.253540e-05	3.932399e-06	3.932399e-06
1.260000e+03	1.270000e+03	4.326250e-05	3.965867e-06	3.965867e-06
1.270000e+03	1.280000e+03	4.071765e-05	3.847456e-06	3.847456e-06
1.280000e+03	1.290000e+03	3.962700e-05	3.795578e-06	3.795578e-06
1.290000e+03	1.300000e+03	3.780925e-05	3.707502e-06	3.707502e-06
1.300000e+03	1.310000e+03	3.780925e-05	3.707502e-06	3.707502e-06
1.310000e+03	1.320000e+03	4.326250e-05	3.965867e-06	3.965867e-06
1.320000e+03	1.330000e+03	3.271954e-05	3.448942e-06	3.448942e-06
1.330000e+03	1.340000e+03	3.344664e-05	3.487053e-06	3.487053e-06
1.340000e+03	1.350000e+03	3.744569e-05	3.689634e-06	3.689634e-06
1.350000e+03	1.360000e+03	3.017469e-05	3.312102e-06	3.312102e-06
1.360000e+03	1.370000e+03	2.726628e-05	3.148439e-06	3.148439e-06
1.370000e+03	1.380000e+03	2.581208e-05	3.063330e-06	3.063330e-06
1.380000e+03	1.390000e+03	2.617563e-05	3.084828e-06	3.084828e-06
1.390000e+03	1.400000e+03	2.290368e-05	2.885592e-06	2.885592e-06
1.400000e+03	1.410000e+03	2.399433e-05	2.953498e-06	2.953498e-06
1.410000e+03	1.420000e+03	2.363078e-05	2.931037e-06	2.931037e-06
1.420000e+03	1.430000e+03	1.999527e-05	2.696162e-06	2.696162e-06
1.430000e+03	1.440000e+03	1.817752e-05	2.570690e-06	2.570690e-06
1.440000e+03	1.450000e+03	2.108593e-05	2.768718e-06	2.768718e-06
1.450000e+03	1.460000e+03	2.035882e-05	2.720562e-06	2.720562e-06
1.460000e+03	1.470000e+03	1.599622e-05	2.411521e-06	2.411521e-06
1.470000e+03	1.480000e+03	1.599622e-05	2.411521e-06	2.411521e-06
1.480000e+03	1.490000e+03	1.199716e-05	2.088438e-06	2.088438e-06
1.490000e+03	1.500000e+03	1.563267e-05	2.383960e-06	2.383960e-06
1.500000e+03	1.510000e+03	1.454202e-05	2.299295e-06	2.299295e-06
1.510000e+03	1.520000e+03	9.452311e-06	1.853751e-06	1.853751e-06
1.520000e+03	1.530000e+03	1.236071e-05	2.119845e-06	2.119845e-06
1.530000e+03	1.540000e+03	1.127006e-05	2.024163e-06	2.024163e-06
1.540000e+03	1.550000e+03	1.490557e-05	2.327859e-06	2.327859e-06
1.550000e+03	1.560000e+03	1.199716e-05	2.088438e-06	2.088438e-06
1.560000e+03	1.570000e+03	9.815862e-06	1.889064e-06	1.889064e-06
1.570000e+03	1.580000e+03	1.199716e-05	2.088438e-06	2.088438e-06
1.580000e+03	1.590000e+03	1.054296e-05	1.957779e-06	1.957779e-06
1.590000e+03	1.600000e+03	7.998110e-06	1.705203e-06	1.705203e-06
1.600000e+03	1.610000e+03	7.634559e-06	1.665997e-06	1.665997e-06
1.610000e+03	1.620000e+03	8.361660e-06	1.743527e-06	1.743527e-06
1.620000e+03	1.630000e+03	7.998110e-06	1.705203e-06	1.705203e-06
1.630000e+03	1.640000e+03	5.453257e-06	1.408025e-06	1.408025e-06
1.640000e+03	1.650000e+03	5.816807e-06	1.454202e-06	1.454202e-06
1.650000e+03	1.660000e+03	3.999055e-06	1.205760e-06	1.205760e-06
1.660000e+03	1.670000e+03	7.998110e-06	1.705203e-06	1.705203e-06
1.670000e+03	1.680000e+03	6.907458e-06	1.584679e-06	1.584679e-06
1.680000e+03	1.690000e+03	6.180357e-06	1.498957e-06	1.498957e-06
1.690000e+03	1.700000e+03	3.999055e-06	1.205760e-06	1.205760e-06
1.700000e+03	1.710000e+03	4.362605e-06	1.259376e-06	1.259376e-06
1.710000e+03	1.720000e+03	1.454202e-06	7.271009e-07	7.271009e-07
1.720000e+03	1.730000e+03	1.817752e-06	8.129235e-07	8.129235e-07
1.730000e+03	1.740000e+03	3.271954e-06	1.090651e-06	1.090651e-06
1.740000e+03	1.750000e+03	2.908403e-06	1.028276e-06	1.028276e-06
1.750000e+03	1.760000e+03	2.544853e-06	9.618640e-07	9.618640e-07
1.760000e+03	1.770000e+03	3.271954e-06	1.090651e-06	1.090651e-06
1.770000e+03	1.780000e+03	3.635504e-06	1.149647e-06	1.149647e-06
1.780000e+03	1.790000e+03	3.271954e-06	1.090651e-06	1.090651e-06
1.790000e+03	1.800000e+03	3.999055e-06	1.205760e-06	1.205760e-06
1.800000e+03	1.810000e+03	2.181303e-06	8.905131e-07	8.905131e-07
1.810000e+03	1.820000e+03	3.271954e-06	1.090651e-06	1.090651e-06
1.820000e+03	1.830000e+03	1.090651e-06	6.296879e-07	6.296879e-07
1.830000e+03	1.840000e+03	1.817752e-06	8.129235e-07	8.129235e-07
1.840000e+03	1.850000e+03	2.544853e-06	9.618640e-07	9.618640e-07
1.850000e+03	1.860000e+03	1.454202e-06	7.271009e-07	7.271009e-07
1.860000e+03	1.870000e+03	1.817752e-06	8.129235e-07	8.129235e-07
1.870000e+03	1.880000e+03	2.908403e-06	1.028276e-06	1.028276e-06
1.880000e+03	1.890000e+03	1.817752e-06	8.129235e-07	8.129235e-07
1.890000e+03	1.900000e+03	1.090651e-06	6.296879e-07	6.296879e-07
1.900000e+03	1.910000e+03	1.090651e-06	6.296879e-07	6.296879e-07
1.910000e+03	1.920000e+03	7.271009e-07	5.141379e-07	5.141379e-07
1.920000e+03	1.930000e+03	1.817752e-06	8.129235e-07	8.129235e-07
1.930000e+03	1.940000e+03	1.090651e-06	6.296879e-07	6.296879e-07
1.940000e+03	1.950000e+03	7.271009e-07	5.141379e-07	5.141379e-07
1.950000e+03	1.960000e+03	3.635504e-07	3.635504e-07	3.635504e-07
1.960000e+03	1.970000e+03	3.635504e-07	3.635504e-07	3.635504e-07
1.970000e+03	1.980000e+03	7.271009e-07	5.141379e-07	5.141379e-07
1.980000e+03	1.990000e+03	3.635504e-07	3.635504e-07	3.635504e-07
1.990000e+03	2.000000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.000000e+03	2.010000e+03	1.817752e-06	8.129235e-07	8.129235e-07
2.010000e+03	2.020000e+03	2.544853e-06	9.618640e-07	9.618640e-07
2.020000e+03	2.030000e+03	1.090651e-06	6.296879e-07	6.296879e-07
2.030000e+03	2.040000e+03	7.271009e-07	5.141379e-07	5.141379e-07
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	7.271009e-07	5.141379e-07	5.141379e-07
2.060000e+03	2.070000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.070000e+03	2.080000e+03	7.271009e-07	5.141379e-07	5.141379e-07
2.080000e+03	2.090000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.090000e+03	2.100000e+03	1.454202e-06	7.271009e-07	7.271009e-07
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	1.090651e-06	6.296879e-07	6.296879e-07
2.140000e+03	2.150000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	7.271009e-07	5.141379e-07	5.141379e-07
2.170000e+03	2.180000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.180000e+03	2.190000e+03	7.271009e-07	5.141379e-07	5.141379e-07
2.190000e+03	2.200000e+03	1.090651e-06	6.296879e-07	6.296879e-07
2.200000e+03	2.210000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.210000e+03	2.220000e+03	7.271009e-07	5.141379e-07	5.141379e-07
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.290000e+03	2.300000e+03	7.271009e-07	5.141379e-07	5.141379e-07
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.330000e+03	2.340000e+03	7.271009e-07	5.141379e-07	5.141379e-07
2.340000e+03	2.350000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	7.271009e-07	5.141379e-07	5.141379e-07
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	7.271009e-07	5.141379e-07	5.141379e-07
2.620000e+03	2.630000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	3.635504e-07	3.635504e-07	3.635504e-07
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Smet
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Smet
ScaledBy=1.15182999804886929e-02
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	1.449842e-02	1.391914e-03	1.391914e-03
1.000000e+01	2.000000e+01	2.332410e-02	1.877336e-03	1.877336e-03
2.000000e+01	3.000000e+01	1.609263e-02	1.297950e-03	1.297950e-03
3.000000e+01	4.000000e+01	1.926589e-02	1.682845e-03	1.682845e-03
4.000000e+01	5.000000e+01	1.411664e-02	1.793154e-03	1.793154e-03
5.000000e+01	6.000000e+01	7.248460e-03	1.165368e-03	1.165368e-03
6.000000e+01	7.000000e+01	2.682734e-03	3.302549e-04	3.302549e-04
7.000000e+01	8.000000e+01	1.662234e-03	3.811244e-04	3.811244e-04
8.000000e+01	9.000000e+01	5.967042e-04	9.800390e-05	9.800390e-05
9.000000e+01	1.000000e+02	3.241586e-04	1.258282e-04	1.258282e-04
1.000000e+02	1.100000e+02	6.504927e-05	6.013464e-06	6.013464e-06
1.100000e+02	1.200000e+02	5.133816e-05	7.767720e-06	7.767720e-06
1.200000e+02	1.300000e+02	2.492946e-05	2.711138e-06	2.711138e-06
1.300000e+02	1.400000e+02	1.519154e-05	1.525237e-06	1.525237e-06
1.400000e+02	1.500000e+02	1.130181e-05	1.649587e-06	1.649587e-06
1.500000e+02	1.600000e+02	6.118636e-06	9.589753e-07	9.589753e-07
1.600000e+02	1.700000e+02	4.390129e-06	6.221853e-07	6.221853e-07
1.700000e+02	1.800000e+02	2.954761e-06	3.502014e-07	3.502014e-07
1.800000e+02	1.900000e+02	1.742313e-06	2.945634e-07	2.945634e-07
1.900000e+02	2.000000e+02	1.424853e-06	1.752704e-07	1.752704e-07
2.000000e+02	2.100000e+02	7.257214e-07	1.019160e-07	1.019160e-07
2.100000e+02	2.200000e+02	9.237001e-07	3.090341e-07	3.090341e-07
2.200000e+02	2.300000e+02	5.170553e-07	9.363077e-08	9.363077e-08
2.300000e+02	2.400000e+02	3.284794e-07	8.947280e-08	8.947280e-08
2.400000e+02	2.500000e+02	2.569946e-07	3.671088e-08	3.671088e-08
2.500000e+02	2.600000e+02	2.346633e-07	4.154121e-08	4.154121e-08
2.600000e+02	2.700000e+02	1.478650e-07	2.791038e-08	2.791038e-08
2.700000e+02	2.800000e+02	7.595555e-08	1.457774e-08	1.457774e-08
2.800000e+02	2.900000e+02	9.915169e-08	2.508717e-08	2.508717e-08
2.900000e+02	3.000000e+02	8.236729e-08	2.276111e-08	2.276111e-08
3.000000e+02	3.100000e+02	3.848454e-08	9.578046e-09	9.578046e-09
3.100000e+02	3.200000e+02	3.545349e-08	9.043358e-09	9.043358e-09
3.200000e+02	3.300000e+02	2.168232e-08	4.609206e-09	4.609206e-09
3.300000e+02	3.400000e+02	2.282476e-08	6.372531e-09	6.372531e-09
3.400000e+02	3.500000e+02	2.182651e-08	7.302031e-09	7.302031e-09
3.500000e+02	3.600000e+02	1.124043e-08	3.338309e-09	3.338309e-09
3.600000e+02	3.700000e+02	8.831962e-09	3.375892e-09	3.375892e-09
3.700000e+02	3.800000e+02	9.539357e-09	2.914365e-09	2.914365e-09
3.800000e+02	3.900000e+02	4.314895e-09	1.619155e-09	1.619155e-09
3.900000e+02	4.000000e+02	2.930179e-09	1.155071e-09	1.155071e-09
4.000000e+02	4.100000e+02	4.686929e-09	1.627326e-09	1.627326e-09
4.100000e+02	4.200000e+02	2.352764e-09	1.359693e-09	1.359693e-09
4.200000e+02	4.300000e+02	3.797116e-09	1.818540e-09	1.818540e-09
4.300000e+02	4.400000e+02	2.030688e-09	9.319745e-10	9.319745e-10
4.400000e+02	4.500000e+02	1.379574e-09	6.157913e-10	6.157913e-10
4.500000e+02	4.600000e+02	8.087726e-10	4.910622e-10	4.910622e-10
4.600000e+02	4.700000e+02	3.266863e-10	3.266862e-10	3.266862e-10
4.700000e+02	4.800000e+02	1.425363e-09	8.396187e-10	8.396187e-10
4.800000e+02	4.900000e+02	6.315792e-10	4.710047e-10	4.710047e-10
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	6.390060e-10	5.029647e-10	5.029647e-10
5.100000e+02	5.200000e+02	3.049865e-10	2.216199e-10	2.216199e-10
5.200000e+02	5.300000e+02	3.427575e-11	3.292614e-11	3.292614e-11
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	1.274225e-10	1.274225e-10	1.274225e-10
5.500000e+02	5.600000e+02	1.309001e-10	1.309001e-10	1.309001e-10
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	1.269768e-10	9.173835e-11	9.173835e-11
5.800000e+02	5.900000e+02	1.526656e-10	1.526656e-10	1.526656e-10
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	7.251297e-11	7.251297e-11	7.251297e-11
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Smet
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Smet
ScaledBy=1.04351129027040502e-06
Title=$t\overline{t}$ (had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	4.909721e-03	2.263482e-05	2.263482e-05
1.000000e+01	2.000000e+01	1.263880e-02	3.631629e-05	3.631629e-05
2.000000e+01	3.000000e+01	1.591710e-02	4.075496e-05	4.075496e-05
3.000000e+01	4.000000e+01	1.549322e-02	4.020864e-05	4.020864e-05
4.000000e+01	5.000000e+01	1.304587e-02	3.689650e-05	3.689650e-05
5.000000e+01	6.000000e+01	1.008188e-02	3.243541e-05	3.243541e-05
6.000000e+01	7.000000e+01	7.490741e-03	2.795831e-05	2.795831e-05
7.000000e+01	8.000000e+01	5.432624e-03	2.380967e-05	2.380967e-05
8.000000e+01	9.000000e+01	3.969726e-03	2.035302e-05	2.035302e-05
9.000000e+01	1.000000e+02	2.869239e-03	1.730342e-05	1.730342e-05
1.000000e+02	1.100000e+02	2.126154e-03	1.489519e-05	1.489519e-05
1.100000e+02	1.200000e+02	1.535840e-03	1.265964e-05	1.265964e-05
1.200000e+02	1.300000e+02	1.103931e-03	1.073296e-05	1.073296e-05
1.300000e+02	1.400000e+02	8.421136e-04	9.374194e-06	9.374194e-06
1.400000e+02	1.500000e+02	6.246459e-04	8.073568e-06	8.073568e-06
1.500000e+02	1.600000e+02	4.495447e-04	6.849123e-06	6.849123e-06
1.600000e+02	1.700000e+02	3.424804e-04	5.978145e-06	5.978145e-06
1.700000e+02	1.800000e+02	2.622344e-04	5.231104e-06	5.231104e-06
1.800000e+02	1.900000e+02	2.060935e-04	4.637466e-06	4.637466e-06
1.900000e+02	2.000000e+02	1.483873e-04	3.935020e-06	3.935020e-06
2.000000e+02	2.100000e+02	1.139514e-04	3.448327e-06	3.448327e-06
2.100000e+02	2.200000e+02	9.235075e-05	3.104336e-06	3.104336e-06
2.200000e+02	2.300000e+02	6.908045e-05	2.684888e-06	2.684888e-06
2.300000e+02	2.400000e+02	5.259297e-05	2.342677e-06	2.342677e-06
2.400000e+02	2.500000e+02	4.288831e-05	2.115525e-06	2.115525e-06
2.500000e+02	2.600000e+02	2.880091e-05	1.733611e-06	1.733611e-06
2.600000e+02	2.700000e+02	2.379206e-05	1.575667e-06	1.575667e-06
2.700000e+02	2.800000e+02	1.993107e-05	1.442161e-06	1.442161e-06
2.800000e+02	2.900000e+02	1.387870e-05	1.203436e-06	1.203436e-06
2.900000e+02	3.000000e+02	9.495953e-06	9.954463e-07	9.954463e-07
3.000000e+02	3.100000e+02	7.721984e-06	8.976624e-07	8.976624e-07
3.100000e+02	3.200000e+02	7.617632e-06	8.915764e-07	8.915764e-07
3.200000e+02	3.300000e+02	5.530610e-06	7.596877e-07	7.596877e-07
3.300000e+02	3.400000e+02	5.530610e-06	7.596877e-07	7.596877e-07
3.400000e+02	3.500000e+02	2.400076e-06	5.004504e-07	5.004504e-07
3.500000e+02	3.600000e+02	3.026183e-06	5.619480e-07	5.619480e-07
3.600000e+02	3.700000e+02	2.087023e-06	4.666725e-07	4.666725e-07
3.700000e+02	3.800000e+02	1.669618e-06	4.174045e-07	4.174045e-07
3.800000e+02	3.900000e+02	1.669618e-06	4.174045e-07	4.174045e-07
3.900000e+02	4.000000e+02	1.147862e-06	3.460935e-07	3.460935e-07
4.000000e+02	4.100000e+02	9.391602e-07	3.130534e-07	3.130534e-07
4.100000e+02	4.200000e+02	1.043511e-06	3.299873e-07	3.299873e-07
4.200000e+02	4.300000e+02	4.174045e-07	2.087023e-07	2.087023e-07
4.300000e+02	4.400000e+02	6.261068e-07	2.556070e-07	2.556070e-07
4.400000e+02	4.500000e+02	1.043511e-07	1.043511e-07	1.043511e-07
4.500000e+02	4.600000e+02	1.043511e-07	1.043511e-07	1.043511e-07
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	5.217556e-07	2.333362e-07	2.333362e-07
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	2.087023e-07	1.475748e-07	1.475748e-07
5.000000e+02	5.100000e+02	1.043511e-07	1.043511e-07	1.043511e-07
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	2.087023e-07	1.475748e-07	1.475748e-07
5.300000e+02	5.400000e+02	1.043511e-07	1.043511e-07	1.043511e-07
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	1.043511e-07	1.043511e-07	1.043511e-07
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Smet
LineColor=lilac
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Smet
ScaledBy=1.29985259671553238e-06
Title=$t\overline{t}$ (non-had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	1.303102e-03	1.301476e-05	1.301476e-05
1.000000e+01	2.000000e+01	3.821697e-03	2.228821e-05	2.228821e-05
2.000000e+01	3.000000e+01	5.981662e-03	2.788419e-05	2.788419e-05
3.000000e+01	4.000000e+01	7.832262e-03	3.190735e-05	3.190735e-05
4.000000e+01	5.000000e+01	8.879163e-03	3.397293e-05	3.397293e-05
5.000000e+01	6.000000e+01	9.420422e-03	3.499309e-05	3.499309e-05
6.000000e+01	7.000000e+01	9.323453e-03	3.481251e-05	3.481251e-05
7.000000e+01	8.000000e+01	8.750738e-03	3.372635e-05	3.372635e-05
8.000000e+01	9.000000e+01	7.944959e-03	3.213609e-05	3.213609e-05
9.000000e+01	1.000000e+02	6.961621e-03	3.008169e-05	3.008169e-05
1.000000e+02	1.100000e+02	5.848947e-03	2.757312e-05	2.757312e-05
1.100000e+02	1.200000e+02	4.870288e-03	2.516079e-05	2.516079e-05
1.200000e+02	1.300000e+02	3.998087e-03	2.279676e-05	2.279676e-05
1.300000e+02	1.400000e+02	3.238713e-03	2.051792e-05	2.051792e-05
1.400000e+02	1.500000e+02	2.548881e-03	1.820212e-05	1.820212e-05
1.500000e+02	1.600000e+02	1.997094e-03	1.611188e-05	1.611188e-05
1.600000e+02	1.700000e+02	1.553714e-03	1.421126e-05	1.421126e-05
1.700000e+02	1.800000e+02	1.227841e-03	1.263334e-05	1.263334e-05
1.800000e+02	1.900000e+02	9.655305e-04	1.120289e-05	1.120289e-05
1.900000e+02	2.000000e+02	7.513148e-04	9.882300e-06	9.882300e-06
2.000000e+02	2.100000e+02	5.820740e-04	8.698335e-06	8.698335e-06
2.100000e+02	2.200000e+02	4.553384e-04	7.693327e-06	7.693327e-06
2.200000e+02	2.300000e+02	3.542098e-04	6.785430e-06	6.785430e-06
2.300000e+02	2.400000e+02	2.803782e-04	6.036972e-06	6.036972e-06
2.400000e+02	2.500000e+02	2.173354e-04	5.315110e-06	5.315110e-06
2.500000e+02	2.600000e+02	1.744402e-04	4.761792e-06	4.761792e-06
2.600000e+02	2.700000e+02	1.347947e-04	4.185849e-06	4.185849e-06
2.700000e+02	2.800000e+02	1.035983e-04	3.669639e-06	3.669639e-06
2.800000e+02	2.900000e+02	9.150962e-05	3.448898e-06	3.448898e-06
2.900000e+02	3.000000e+02	6.746235e-05	2.961268e-06	2.961268e-06
3.000000e+02	3.100000e+02	5.589366e-05	2.695432e-06	2.695432e-06
3.100000e+02	3.200000e+02	4.497490e-05	2.417866e-06	2.417866e-06
3.200000e+02	3.300000e+02	3.639587e-05	2.175069e-06	2.175069e-06
3.300000e+02	3.400000e+02	3.145643e-05	2.022096e-06	2.022096e-06
3.400000e+02	3.500000e+02	2.443723e-05	1.782268e-06	1.782268e-06
3.500000e+02	3.600000e+02	2.053767e-05	1.633890e-06	1.633890e-06
3.600000e+02	3.700000e+02	1.624816e-05	1.453279e-06	1.453279e-06
3.700000e+02	3.800000e+02	1.520828e-05	1.406006e-06	1.406006e-06
3.800000e+02	3.900000e+02	1.325850e-05	1.312787e-06	1.312787e-06
3.900000e+02	4.000000e+02	7.279175e-06	9.727206e-07	9.727206e-07
4.000000e+02	4.100000e+02	5.849337e-06	8.719676e-07	8.719676e-07
4.100000e+02	4.200000e+02	7.539145e-06	9.899382e-07	9.899382e-07
4.200000e+02	4.300000e+02	6.499263e-06	9.191346e-07	9.191346e-07
4.300000e+02	4.400000e+02	5.069425e-06	8.117577e-07	8.117577e-07
4.400000e+02	4.500000e+02	4.289514e-06	7.467084e-07	7.467084e-07
4.500000e+02	4.600000e+02	3.379617e-06	6.627974e-07	6.627974e-07
4.600000e+02	4.700000e+02	2.599705e-06	5.813118e-07	5.813118e-07
4.700000e+02	4.800000e+02	2.729690e-06	5.956673e-07	5.956673e-07
4.800000e+02	4.900000e+02	1.559823e-06	4.502821e-07	4.502821e-07
4.900000e+02	5.000000e+02	1.429838e-06	4.311123e-07	4.311123e-07
5.000000e+02	5.100000e+02	1.819794e-06	4.863603e-07	4.863603e-07
5.100000e+02	5.200000e+02	1.299853e-06	4.110495e-07	4.110495e-07
5.200000e+02	5.300000e+02	9.098968e-07	3.439087e-07	3.439087e-07
5.300000e+02	5.400000e+02	7.799116e-07	3.183976e-07	3.183976e-07
5.400000e+02	5.500000e+02	5.199410e-07	2.599705e-07	2.599705e-07
5.500000e+02	5.600000e+02	1.299853e-06	4.110495e-07	4.110495e-07
5.600000e+02	5.700000e+02	1.039882e-06	3.676538e-07	3.676538e-07
5.700000e+02	5.800000e+02	3.899558e-07	2.251411e-07	2.251411e-07
5.800000e+02	5.900000e+02	6.499263e-07	2.906559e-07	2.906559e-07
5.900000e+02	6.000000e+02	6.499263e-07	2.906559e-07	2.906559e-07
6.000000e+02	6.100000e+02	1.299853e-07	1.299853e-07	1.299853e-07
6.100000e+02	6.200000e+02	3.899558e-07	2.251411e-07	2.251411e-07
6.200000e+02	6.300000e+02	2.599705e-07	1.838269e-07	1.838269e-07
6.300000e+02	6.400000e+02	2.599705e-07	1.838269e-07	1.838269e-07
6.400000e+02	6.500000e+02	2.599705e-07	1.838269e-07	1.838269e-07
6.500000e+02	6.600000e+02	1.299853e-07	1.299853e-07	1.299853e-07
6.600000e+02	6.700000e+02	2.599705e-07	1.838269e-07	1.838269e-07
6.700000e+02	6.800000e+02	1.299853e-07	1.299853e-07	1.299853e-07
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	3.899558e-07	2.251411e-07	2.251411e-07
7.000000e+02	7.100000e+02	1.299853e-07	1.299853e-07	1.299853e-07
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	2.599705e-07	1.838269e-07	1.838269e-07
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	1.299853e-07	1.299853e-07	1.299853e-07
7.600000e+02	7.700000e+02	1.299853e-07	1.299853e-07	1.299853e-07
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	1.299853e-07	1.299853e-07	1.299853e-07
8.100000e+02	8.200000e+02	1.299853e-07	1.299853e-07	1.299853e-07
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	1.299853e-07	1.299853e-07	1.299853e-07
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	1.299853e-07	1.299853e-07	1.299853e-07
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> FiguresNF2/SminPhi.dat <==
# BEGIN PLOT
Legend=1
LogY=0
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SminPhi //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SminPhi //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SminPhi //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SminPhi //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SminPhi
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SminPhi //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SminPhi //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SminPhi //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SminPhi //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SminPhi
RatioPlot=0
RatioPlotReference=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SminPhi
RatioPlotYLabel=Ratio
LegendYPos=0.95
LegendXPos=0.45
XLabel=$\phi_{\textrm{min}}$ 
YLabel=Frequency (normalised to unity)
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SminPhi
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SminPhi
ScaledBy=5.42629812864965075e-05
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.419559e+00	5.483825e-03	5.483825e-03
1.000000e-01	2.000000e-01	1.191870e+00	5.024830e-03	5.024830e-03
2.000000e-01	3.000000e-01	9.645841e-01	4.520402e-03	4.520402e-03
3.000000e-01	4.000000e-01	7.891147e-01	4.088622e-03	4.088622e-03
4.000000e-01	5.000000e-01	6.555054e-01	3.726447e-03	3.726447e-03
5.000000e-01	6.000000e-01	5.585661e-01	3.439887e-03	3.439887e-03
6.000000e-01	7.000000e-01	4.818154e-01	3.194827e-03	3.194827e-03
7.000000e-01	8.000000e-01	4.179660e-01	2.975619e-03	2.975619e-03
8.000000e-01	9.000000e-01	3.686701e-01	2.794640e-03	2.794640e-03
9.000000e-01	1.000000e+00	3.306020e-01	2.646425e-03	2.646425e-03
1.000000e+00	1.100000e+00	2.967919e-01	2.507454e-03	2.507454e-03
1.100000e+00	1.200000e+00	2.762643e-01	2.419186e-03	2.419186e-03
1.200000e+00	1.300000e+00	2.607997e-01	2.350501e-03	2.350501e-03
1.300000e+00	1.400000e+00	2.402298e-01	2.255903e-03	2.255903e-03
1.400000e+00	1.500000e+00	2.247865e-01	2.182187e-03	2.182187e-03
1.500000e+00	1.600000e+00	2.094067e-01	2.106212e-03	2.106212e-03
1.600000e+00	1.700000e+00	1.841338e-01	1.975030e-03	1.975030e-03
1.700000e+00	1.800000e+00	1.577594e-01	1.828119e-03	1.828119e-03
1.800000e+00	1.900000e+00	1.390748e-01	1.716450e-03	1.716450e-03
1.900000e+00	2.000000e+00	1.297114e-01	1.657662e-03	1.657662e-03
2.000000e+00	2.100000e+00	1.200937e-01	1.595024e-03	1.595024e-03
2.100000e+00	2.200000e+00	1.066205e-01	1.502890e-03	1.502890e-03
2.200000e+00	2.300000e+00	9.664271e-02	1.430841e-03	1.430841e-03
2.300000e+00	2.400000e+00	8.071213e-02	1.307604e-03	1.307604e-03
2.400000e+00	2.500000e+00	6.416720e-02	1.165906e-03	1.165906e-03
2.500000e+00	2.600000e+00	5.010084e-02	1.030218e-03	1.030218e-03
2.600000e+00	2.700000e+00	4.118225e-02	9.340324e-04	9.340324e-04
2.700000e+00	2.800000e+00	3.656408e-02	8.801045e-04	8.801045e-04
2.800000e+00	2.900000e+00	3.493289e-02	8.602490e-04	8.602490e-04
2.900000e+00	3.000000e+00	3.137393e-02	8.152511e-04	8.152511e-04
3.000000e+00	3.100000e+00	2.914958e-02	7.858200e-04	7.858200e-04
3.100000e+00	3.200000e+00	1.124886e-02	4.881588e-04	4.881588e-04
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SminPhi
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SminPhi
ScaledBy=9.31224684723240916e-05
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	8.871721e-01	5.679188e-03	5.679188e-03
1.000000e-01	2.000000e-01	8.062094e-01	5.413851e-03	5.413851e-03
2.000000e-01	3.000000e-01	6.946358e-01	5.025288e-03	5.025288e-03
3.000000e-01	4.000000e-01	6.056387e-01	4.692336e-03	4.692336e-03
4.000000e-01	5.000000e-01	5.388908e-01	4.426217e-03	4.426217e-03
5.000000e-01	6.000000e-01	4.861760e-01	4.204159e-03	4.204159e-03
6.000000e-01	7.000000e-01	4.397506e-01	3.998393e-03	3.998393e-03
7.000000e-01	8.000000e-01	4.073583e-01	3.848315e-03	3.848315e-03
8.000000e-01	9.000000e-01	3.772199e-01	3.703222e-03	3.703222e-03
9.000000e-01	1.000000e+00	3.535892e-01	3.585352e-03	3.585352e-03
1.000000e+00	1.100000e+00	3.272317e-01	3.449133e-03	3.449133e-03
1.100000e+00	1.200000e+00	3.240325e-01	3.432233e-03	3.432233e-03
1.200000e+00	1.300000e+00	3.116718e-01	3.366131e-03	3.366131e-03
1.300000e+00	1.400000e+00	3.086180e-01	3.349600e-03	3.349600e-03
1.400000e+00	1.500000e+00	2.961482e-01	3.281231e-03	3.281231e-03
1.500000e+00	1.600000e+00	2.896406e-01	3.244981e-03	3.244981e-03
1.600000e+00	1.700000e+00	2.760075e-01	3.167690e-03	3.167690e-03
1.700000e+00	1.800000e+00	2.631378e-01	3.092957e-03	3.092957e-03
1.800000e+00	1.900000e+00	2.525221e-01	3.029926e-03	3.029926e-03
1.900000e+00	2.000000e+00	2.475415e-01	2.999897e-03	2.999897e-03
2.000000e+00	2.100000e+00	2.270372e-01	2.872969e-03	2.872969e-03
2.100000e+00	2.200000e+00	2.151491e-01	2.796740e-03	2.796740e-03
2.200000e+00	2.300000e+00	1.971170e-01	2.676976e-03	2.676976e-03
2.300000e+00	2.400000e+00	1.705052e-01	2.489723e-03	2.489723e-03
2.400000e+00	2.500000e+00	1.422936e-01	2.274443e-03	2.274443e-03
2.500000e+00	2.600000e+00	1.169178e-01	2.061687e-03	2.061687e-03
2.600000e+00	2.700000e+00	1.018668e-01	1.924415e-03	1.924415e-03
2.700000e+00	2.800000e+00	8.554342e-02	1.763501e-03	1.763501e-03
2.800000e+00	2.900000e+00	7.936306e-02	1.698601e-03	1.698601e-03
2.900000e+00	3.000000e+00	7.220112e-02	1.620147e-03	1.620147e-03
3.000000e+00	3.100000e+00	7.114682e-02	1.608274e-03	1.608274e-03
3.100000e+00	3.200000e+00	2.766619e-02	1.002898e-03	1.002898e-03
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SminPhi
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SminPhi
ScaledBy=1.15182999804886929e-02
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	6.107796e-01	6.769039e-02	6.769039e-02
1.000000e-01	2.000000e-01	6.156382e-01	8.690180e-02	8.690180e-02
2.000000e-01	3.000000e-01	6.810807e-01	1.277929e-01	1.277929e-01
3.000000e-01	4.000000e-01	6.792339e-01	1.192027e-01	1.192027e-01
4.000000e-01	5.000000e-01	4.732796e-01	6.802328e-02	6.802328e-02
5.000000e-01	6.000000e-01	4.685344e-01	5.065966e-02	5.065966e-02
6.000000e-01	7.000000e-01	4.353401e-01	4.901530e-02	4.901530e-02
7.000000e-01	8.000000e-01	4.160936e-01	7.282617e-02	7.282617e-02
8.000000e-01	9.000000e-01	5.214327e-01	1.220868e-01	1.220868e-01
9.000000e-01	1.000000e+00	3.236852e-01	5.035879e-02	5.035879e-02
1.000000e+00	1.100000e+00	3.670361e-01	4.272928e-02	4.272928e-02
1.100000e+00	1.200000e+00	3.663794e-01	5.095674e-02	5.095674e-02
1.200000e+00	1.300000e+00	5.047372e-01	1.108986e-01	1.108986e-01
1.300000e+00	1.400000e+00	4.724531e-01	7.192612e-02	7.192612e-02
1.400000e+00	1.500000e+00	3.293856e-01	5.836210e-02	5.836210e-02
1.500000e+00	1.600000e+00	4.907485e-01	7.745532e-02	7.745532e-02
1.600000e+00	1.700000e+00	4.064929e-01	7.543837e-02	7.543837e-02
1.700000e+00	1.800000e+00	4.718846e-01	9.114112e-02	9.114112e-02
1.800000e+00	1.900000e+00	1.882833e-01	4.156990e-02	4.156990e-02
1.900000e+00	2.000000e+00	2.199919e-01	6.563670e-02	6.563670e-02
2.000000e+00	2.100000e+00	2.656413e-01	8.523908e-02	8.523908e-02
2.100000e+00	2.200000e+00	1.510141e-01	4.534985e-02	4.534985e-02
2.200000e+00	2.300000e+00	1.001266e-01	4.025432e-02	4.025432e-02
2.300000e+00	2.400000e+00	1.360379e-01	6.531174e-02	6.531174e-02
2.400000e+00	2.500000e+00	9.315632e-02	5.727600e-02	5.727600e-02
2.500000e+00	2.600000e+00	1.441735e-02	6.228128e-03	6.228128e-03
2.600000e+00	2.700000e+00	4.204271e-02	2.263583e-02	2.263583e-02
2.700000e+00	2.800000e+00	8.383161e-02	4.822924e-02	4.822924e-02
2.800000e+00	2.900000e+00	2.209027e-02	1.193729e-02	1.193729e-02
2.900000e+00	3.000000e+00	1.091148e-02	3.332412e-03	3.332412e-03
3.000000e+00	3.100000e+00	3.552474e-02	2.110046e-02	2.110046e-02
3.100000e+00	3.200000e+00	2.715051e-03	2.118090e-03	2.118090e-03
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SminPhi
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SminPhi
ScaledBy=1.04351129027040502e-06
Title=$t\overline{t}$ (had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	1.176215e+00	3.503417e-03	3.503417e-03
1.000000e-01	2.000000e-01	1.122442e+00	3.422398e-03	3.422398e-03
2.000000e-01	3.000000e-01	1.063255e+00	3.330943e-03	3.330943e-03
3.000000e-01	4.000000e-01	1.003837e+00	3.236534e-03	3.236534e-03
4.000000e-01	5.000000e-01	9.355496e-01	3.124511e-03	3.124511e-03
5.000000e-01	6.000000e-01	8.522670e-01	2.982198e-03	2.982198e-03
6.000000e-01	7.000000e-01	7.418217e-01	2.782264e-03	2.782264e-03
7.000000e-01	8.000000e-01	6.328792e-01	2.569857e-03	2.569857e-03
8.000000e-01	9.000000e-01	5.311681e-01	2.354315e-03	2.354315e-03
9.000000e-01	1.000000e+00	4.349564e-01	2.130450e-03	2.130450e-03
1.000000e+00	1.100000e+00	3.533434e-01	1.920203e-03	1.920203e-03
1.100000e+00	1.200000e+00	2.858699e-01	1.727161e-03	1.727161e-03
1.200000e+00	1.300000e+00	2.226644e-01	1.524313e-03	1.524313e-03
1.300000e+00	1.400000e+00	1.714698e-01	1.337649e-03	1.337649e-03
1.400000e+00	1.500000e+00	1.292597e-01	1.161396e-03	1.161396e-03
1.500000e+00	1.600000e+00	9.095244e-02	9.742171e-04	9.742171e-04
1.600000e+00	1.700000e+00	6.216197e-02	8.053987e-04	8.053987e-04
1.700000e+00	1.800000e+00	4.425531e-02	6.795654e-04	6.795654e-04
1.800000e+00	1.900000e+00	3.337149e-02	5.901146e-04	5.901146e-04
1.900000e+00	2.000000e+00	2.673476e-02	5.281858e-04	5.281858e-04
2.000000e+00	2.100000e+00	2.245636e-02	4.840813e-04	4.840813e-04
2.100000e+00	2.200000e+00	1.763534e-02	4.289834e-04	4.289834e-04
2.200000e+00	2.300000e+00	1.377435e-02	3.791265e-04	3.791265e-04
2.300000e+00	2.400000e+00	1.021598e-02	3.265041e-04	3.265041e-04
2.400000e+00	2.500000e+00	6.647167e-03	2.633703e-04	2.633703e-04
2.500000e+00	2.600000e+00	4.633190e-03	2.198815e-04	2.198815e-04
2.600000e+00	2.700000e+00	3.078358e-03	1.792290e-04	1.792290e-04
2.700000e+00	2.800000e+00	2.525297e-03	1.623323e-04	1.623323e-04
2.800000e+00	2.900000e+00	1.847015e-03	1.388301e-04	1.388301e-04
2.900000e+00	3.000000e+00	1.335694e-03	1.180598e-04	1.180598e-04
3.000000e+00	3.100000e+00	9.704655e-04	1.006326e-04	1.006326e-04
3.100000e+00	3.200000e+00	4.069694e-04	6.516726e-05	6.516726e-05
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SminPhi
LineColor=lilac
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SminPhi
ScaledBy=1.29985259671553238e-06
Title=$t\overline{t}$ (non-had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	7.643783e-01	3.152109e-03	3.152109e-03
1.000000e-01	2.000000e-01	7.481822e-01	3.118536e-03	3.118536e-03
2.000000e-01	3.000000e-01	7.360025e-01	3.093048e-03	3.093048e-03
3.000000e-01	4.000000e-01	7.227440e-01	3.065062e-03	3.065062e-03
4.000000e-01	5.000000e-01	7.090956e-01	3.035984e-03	3.035984e-03
5.000000e-01	6.000000e-01	6.999056e-01	3.016246e-03	3.016246e-03
6.000000e-01	7.000000e-01	6.637177e-01	2.937235e-03	2.937235e-03
7.000000e-01	8.000000e-01	6.263470e-01	2.853347e-03	2.853347e-03
8.000000e-01	9.000000e-01	5.786944e-01	2.742658e-03	2.742658e-03
9.000000e-01	1.000000e+00	5.428834e-01	2.656442e-03	2.656442e-03
1.000000e+00	1.100000e+00	5.014181e-01	2.552978e-03	2.552978e-03
1.100000e+00	1.200000e+00	4.494630e-01	2.417097e-03	2.417097e-03
1.200000e+00	1.300000e+00	4.048911e-01	2.294120e-03	2.294120e-03
1.300000e+00	1.400000e+00	3.497773e-01	2.132273e-03	2.132273e-03
1.400000e+00	1.500000e+00	3.037886e-01	1.987160e-03	1.987160e-03
1.500000e+00	1.600000e+00	2.531203e-01	1.813888e-03	1.813888e-03
1.600000e+00	1.700000e+00	2.075475e-01	1.642501e-03	1.642501e-03
1.700000e+00	1.800000e+00	1.654712e-01	1.466589e-03	1.466589e-03
1.800000e+00	1.900000e+00	1.321560e-01	1.310661e-03	1.310661e-03
1.900000e+00	2.000000e+00	1.046511e-01	1.166323e-03	1.166323e-03
2.000000e+00	2.100000e+00	8.484138e-02	1.050149e-03	1.050149e-03
2.100000e+00	2.200000e+00	6.923015e-02	9.486253e-04	9.486253e-04
2.200000e+00	2.300000e+00	5.320297e-02	8.316009e-04	8.316009e-04
2.300000e+00	2.400000e+00	3.971050e-02	7.184552e-04	7.184552e-04
2.400000e+00	2.500000e+00	2.740089e-02	5.968008e-04	5.968008e-04
2.500000e+00	2.600000e+00	1.726204e-02	4.736888e-04	4.736888e-04
2.600000e+00	2.700000e+00	1.188065e-02	3.929771e-04	3.929771e-04
2.700000e+00	2.800000e+00	9.319943e-03	3.480596e-04	3.480596e-04
2.800000e+00	2.900000e+00	8.254064e-03	3.275526e-04	3.275526e-04
2.900000e+00	3.000000e+00	6.655245e-03	2.941231e-04	2.941231e-04
3.000000e+00	3.100000e+00	5.537372e-03	2.682865e-04	2.682865e-04
3.100000e+00	3.200000e+00	2.469720e-03	1.791723e-04	1.791723e-04
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> FiguresNF2/Snsj.dat <==
# BEGIN PLOT
Legend=1
LogY=0
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Snsj //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Snsj //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Snsj //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Snsj //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Snsj
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Snsj //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Snsj //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Snsj //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Snsj //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Snsj
RatioPlot=0
RatioPlotReference=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Snsj
RatioPlotYLabel=Ratio
XLabel=$N_{\textrm{sub}}$ 
YLabel=Frequency (normalised to unity)
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Snsj
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/Snsj
ScaledBy=5.42629812864965075e-05
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.421999e-02	2.265134e-04	2.265134e-04
5.000000e-01	1.500000e+00	3.007470e-01	7.981923e-04	7.981923e-04
1.500000e+00	2.500000e+00	3.171521e-01	8.196731e-04	8.196731e-04
2.500000e+00	3.500000e+00	1.869280e-01	6.292803e-04	6.292803e-04
3.500000e+00	4.500000e+00	9.378495e-02	4.457316e-04	4.457316e-04
4.500000e+00	5.500000e+00	4.354218e-02	3.037121e-04	3.037121e-04
5.500000e+00	6.500000e+00	1.927135e-02	2.020519e-04	2.020519e-04
6.500000e+00	7.500000e+00	8.433464e-03	1.336626e-04	1.336626e-04
7.500000e+00	8.500000e+00	3.525065e-03	8.641527e-05	8.641527e-05
8.500000e+00	9.500000e+00	1.434176e-03	5.511987e-05	5.511987e-05
9.500000e+00	1.050000e+01	5.529099e-04	3.422426e-05	3.422426e-05
1.050000e+01	1.150000e+01	2.393824e-04	2.251921e-05	2.251921e-05
1.150000e+01	1.250000e+01	9.109243e-05	1.389147e-05	1.389147e-05
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Snsj
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/Snsj
ScaledBy=9.31224684723240916e-05
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.905622e-02	3.768144e-04	3.768144e-04
5.000000e-01	1.500000e+00	4.061549e-01	1.215145e-03	1.215145e-03
1.500000e+00	2.500000e+00	3.322851e-01	1.099101e-03	1.099101e-03
2.500000e+00	3.500000e+00	1.396143e-01	7.124383e-04	7.124383e-04
3.500000e+00	4.500000e+00	5.299475e-02	4.389335e-04	4.389335e-04
4.500000e+00	5.500000e+00	1.946085e-02	2.659888e-04	2.659888e-04
5.500000e+00	6.500000e+00	6.834748e-03	1.576317e-04	1.576317e-04
6.500000e+00	7.500000e+00	2.443059e-03	9.424304e-05	9.424304e-05
7.500000e+00	8.500000e+00	7.670914e-04	5.280875e-05	5.280875e-05
8.500000e+00	9.500000e+00	2.762983e-04	3.169360e-05	3.169360e-05
9.500000e+00	1.050000e+01	7.998110e-05	1.705203e-05	1.705203e-05
1.050000e+01	1.150000e+01	2.181303e-05	8.905131e-06	8.905131e-06
1.150000e+01	1.250000e+01	1.090651e-05	6.296879e-06	6.296879e-06
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Snsj
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/Snsj
ScaledBy=1.15182999804886929e-02
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.707302e-01	3.009202e-02	3.009202e-02
5.000000e-01	1.500000e+00	5.322027e-01	2.306204e-02	2.306204e-02
1.500000e+00	2.500000e+00	8.802818e-02	6.710066e-03	6.710066e-03
2.500000e+00	3.500000e+00	8.223027e-03	8.743361e-04	8.743361e-04
3.500000e+00	4.500000e+00	6.743010e-04	6.419701e-05	6.419701e-05
4.500000e+00	5.500000e+00	1.115315e-04	1.826325e-05	1.826325e-05
5.500000e+00	6.500000e+00	2.763914e-05	8.696318e-06	8.696318e-06
6.500000e+00	7.500000e+00	2.201029e-06	8.310751e-07	8.310751e-07
7.500000e+00	8.500000e+00	2.189389e-07	1.012142e-07	1.012142e-07
8.500000e+00	9.500000e+00	2.677944e-08	1.370517e-08	1.370517e-08
9.500000e+00	1.050000e+01	3.227910e-08	2.704733e-08	2.704733e-08
1.050000e+01	1.150000e+01	2.293719e-09	2.293719e-09	2.293719e-09
1.150000e+01	1.250000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Snsj
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/Snsj
ScaledBy=1.04351129027040502e-06
Title=$t\overline{t}$ (had)
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.349671e-03	5.912208e-05	5.912208e-05
5.000000e-01	1.500000e+00	3.884888e-01	6.367044e-04	6.367044e-04
1.500000e+00	2.500000e+00	3.607335e-01	6.135385e-04	6.135385e-04
2.500000e+00	3.500000e+00	1.654226e-01	4.154761e-04	4.154761e-04
3.500000e+00	4.500000e+00	5.794409e-02	2.458970e-04	2.458970e-04
4.500000e+00	5.500000e+00	1.763847e-02	1.356685e-04	1.356685e-04
5.500000e+00	6.500000e+00	4.826240e-03	7.096644e-05	7.096644e-05
6.500000e+00	7.500000e+00	1.227169e-03	3.578498e-05	3.578498e-05
7.500000e+00	8.500000e+00	2.775740e-04	1.701915e-05	1.701915e-05
8.500000e+00	9.500000e+00	6.991526e-05	8.541508e-06	8.541508e-06
9.500000e+00	1.050000e+01	1.669618e-05	4.174045e-06	4.174045e-06
1.050000e+01	1.150000e+01	4.174045e-06	2.087023e-06	2.087023e-06
1.150000e+01	1.250000e+01	1.043511e-06	1.043511e-06	1.043511e-06
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Snsj
LineColor=lilac
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/Snsj
ScaledBy=1.29985259671553238e-06
Title=$t\overline{t}$ (non-had)
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.766973e-03	6.997506e-05	6.997506e-05
5.000000e-01	1.500000e+00	4.736390e-01	7.846406e-04	7.846406e-04
1.500000e+00	2.500000e+00	3.389886e-01	6.638036e-04	6.638036e-04
2.500000e+00	3.500000e+00	1.300100e-01	4.110886e-04	4.110886e-04
3.500000e+00	4.500000e+00	3.974819e-02	2.273033e-04	2.273033e-04
4.500000e+00	5.500000e+00	1.060420e-02	1.174048e-04	1.174048e-04
5.500000e+00	6.500000e+00	2.481419e-03	5.679329e-05	5.679329e-05
6.500000e+00	7.500000e+00	5.992320e-04	2.790902e-05	2.790902e-05
7.500000e+00	8.500000e+00	1.247858e-04	1.273590e-05	1.273590e-05
8.500000e+00	9.500000e+00	3.249631e-05	6.499263e-06	6.499263e-06
9.500000e+00	1.050000e+01	5.199410e-06	2.599705e-06	2.599705e-06
1.050000e+01	1.150000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+01	1.250000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> FiguresNF2/SpTrel.dat <==
# BEGIN PLOT
Legend=1
LogY=0
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SpTrel //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SpTrel //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SpTrel //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SpTrel //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SpTrel
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SpTrel //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SpTrel //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SpTrel //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SpTrel //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SpTrel
RatioPlot=0
RatioPlotReference=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SpTrel
RatioPlotYLabel=Ratio
XLabel=$p_{\textrm{T}}^{\textrm{bal}}$ 
YLabel=Frequency (normalised to unity)
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SpTrel
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_SVJBOPT/SpTrel
ScaledBy=5.42629812864965075e-05
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	1.889639e-01	4.473848e-03	4.473848e-03
2.000000e-02	4.000000e-02	5.272770e-01	7.473281e-03	7.473281e-03
4.000000e-02	6.000000e-02	7.711080e-01	9.037526e-03	9.037526e-03
6.000000e-02	8.000000e-02	9.512805e-01	1.003798e-02	1.003798e-02
8.000000e-02	1.000000e-01	1.098087e+00	1.078476e-02	1.078476e-02
1.000000e-01	1.200000e-01	1.194900e+00	1.125013e-02	1.125013e-02
1.200000e-01	1.400000e-01	1.255804e+00	1.153328e-02	1.153328e-02
1.400000e-01	1.600000e-01	1.279637e+00	1.164221e-02	1.164221e-02
1.600000e-01	1.800000e-01	1.363527e+00	1.201777e-02	1.201777e-02
1.800000e-01	2.000000e-01	1.361832e+00	1.201029e-02	1.201029e-02
2.000000e-01	2.200000e-01	1.380157e+00	1.209083e-02	1.209083e-02
2.200000e-01	2.400000e-01	1.387995e+00	1.212511e-02	1.212511e-02
2.400000e-01	2.600000e-01	1.360349e+00	1.200375e-02	1.200375e-02
2.600000e-01	2.800000e-01	1.387571e+00	1.212326e-02	1.212326e-02
2.800000e-01	3.000000e-01	1.366175e+00	1.202943e-02	1.202943e-02
3.000000e-01	3.200000e-01	1.334398e+00	1.188871e-02	1.188871e-02
3.200000e-01	3.400000e-01	1.337787e+00	1.190380e-02	1.190380e-02
3.400000e-01	3.600000e-01	1.317133e+00	1.181155e-02	1.181155e-02
3.600000e-01	3.800000e-01	1.299020e+00	1.173005e-02	1.173005e-02
3.800000e-01	4.000000e-01	1.274658e+00	1.161954e-02	1.161954e-02
4.000000e-01	4.200000e-01	1.244683e+00	1.148210e-02	1.148210e-02
4.200000e-01	4.400000e-01	1.227947e+00	1.140464e-02	1.140464e-02
4.400000e-01	4.600000e-01	1.191828e+00	1.123566e-02	1.123566e-02
4.600000e-01	4.800000e-01	1.156239e+00	1.106664e-02	1.106664e-02
4.800000e-01	5.000000e-01	1.148188e+00	1.102804e-02	1.102804e-02
5.000000e-01	5.200000e-01	1.108891e+00	1.083768e-02	1.083768e-02
5.200000e-01	5.400000e-01	1.068006e+00	1.063601e-02	1.063601e-02
5.400000e-01	5.600000e-01	1.065358e+00	1.062282e-02	1.062282e-02
5.600000e-01	5.800000e-01	1.047457e+00	1.053319e-02	1.053319e-02
5.800000e-01	6.000000e-01	9.961910e-01	1.027219e-02	1.027219e-02
6.000000e-01	6.200000e-01	9.934370e-01	1.025799e-02	1.025799e-02
6.200000e-01	6.400000e-01	9.725705e-01	1.014968e-02	1.014968e-02
6.400000e-01	6.600000e-01	9.197160e-01	9.870037e-03	9.870037e-03
6.600000e-01	6.800000e-01	9.084880e-01	9.809605e-03	9.809605e-03
6.800000e-01	7.000000e-01	8.777710e-01	9.642342e-03	9.642342e-03
7.000000e-01	7.200000e-01	8.644250e-01	9.568758e-03	9.568758e-03
7.200000e-01	7.400000e-01	8.585990e-01	9.536459e-03	9.536459e-03
7.400000e-01	7.600000e-01	8.128410e-01	9.278863e-03	9.278863e-03
7.600000e-01	7.800000e-01	7.880555e-01	9.136298e-03	9.136298e-03
7.800000e-01	8.000000e-01	7.517245e-01	8.923213e-03	8.923213e-03
8.000000e-01	8.200000e-01	7.586095e-01	8.963982e-03	8.963982e-03
8.200000e-01	8.400000e-01	7.019415e-01	8.622681e-03	8.622681e-03
8.400000e-01	8.600000e-01	6.678345e-01	8.410589e-03	8.410589e-03
8.600000e-01	8.800000e-01	6.209115e-01	8.109736e-03	8.109736e-03
8.800000e-01	9.000000e-01	5.677390e-01	7.754723e-03	7.754723e-03
9.000000e-01	9.200000e-01	5.216630e-01	7.433391e-03	7.433391e-03
9.200000e-01	9.400000e-01	5.041860e-01	7.307811e-03	7.307811e-03
9.400000e-01	9.600000e-01	5.004790e-01	7.280895e-03	7.280895e-03
9.600000e-01	9.800000e-01	5.705990e-01	7.774228e-03	7.774228e-03
9.800000e-01	1.000000e+00	1.145964e+00	1.101736e-02	1.101736e-02
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SpTrel
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_SVJBOPT/SpTrel
ScaledBy=9.31224684723240916e-05
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	8.416195e-02	3.911336e-03	3.911336e-03
2.000000e-02	4.000000e-02	2.283096e-01	6.442131e-03	6.442131e-03
4.000000e-02	6.000000e-02	3.871812e-01	8.389276e-03	8.389276e-03
6.000000e-02	8.000000e-02	4.918837e-01	9.455806e-03	9.455806e-03
8.000000e-02	1.000000e-01	5.787725e-01	1.025702e-02	1.025702e-02
1.000000e-01	1.200000e-01	6.533000e-01	1.089742e-02	1.089742e-02
1.200000e-01	1.400000e-01	7.409160e-01	1.160518e-02	1.160518e-02
1.400000e-01	1.600000e-01	7.580025e-01	1.173823e-02	1.173823e-02
1.600000e-01	1.800000e-01	8.188975e-01	1.220062e-02	1.220062e-02
1.800000e-01	2.000000e-01	8.807010e-01	1.265265e-02	1.265265e-02
2.000000e-01	2.200000e-01	9.108755e-01	1.286758e-02	1.286758e-02
2.200000e-01	2.400000e-01	9.019685e-01	1.280451e-02	1.280451e-02
2.400000e-01	2.600000e-01	9.363240e-01	1.304609e-02	1.304609e-02
2.600000e-01	2.800000e-01	9.668625e-01	1.325713e-02	1.325713e-02
2.800000e-01	3.000000e-01	9.997635e-01	1.348081e-02	1.348081e-02
3.000000e-01	3.200000e-01	9.915840e-01	1.342555e-02	1.342555e-02
3.200000e-01	3.400000e-01	1.007216e+00	1.353096e-02	1.353096e-02
3.400000e-01	3.600000e-01	1.073383e+00	1.396833e-02	1.396833e-02
3.600000e-01	3.800000e-01	1.073019e+00	1.396597e-02	1.396597e-02
3.800000e-01	4.000000e-01	1.094832e+00	1.410721e-02	1.410721e-02
4.000000e-01	4.200000e-01	1.086652e+00	1.405441e-02	1.405441e-02
4.200000e-01	4.400000e-01	1.089197e+00	1.407086e-02	1.407086e-02
4.400000e-01	4.600000e-01	1.108101e+00	1.419244e-02	1.419244e-02
4.600000e-01	4.800000e-01	1.084108e+00	1.403794e-02	1.403794e-02
4.800000e-01	5.000000e-01	1.094105e+00	1.410252e-02	1.410252e-02
5.000000e-01	5.200000e-01	1.150637e+00	1.446227e-02	1.446227e-02
5.200000e-01	5.400000e-01	1.139730e+00	1.439357e-02	1.439357e-02
5.400000e-01	5.600000e-01	1.144275e+00	1.442223e-02	1.442223e-02
5.600000e-01	5.800000e-01	1.148456e+00	1.444856e-02	1.444856e-02
5.800000e-01	6.000000e-01	1.154636e+00	1.448738e-02	1.448738e-02
6.000000e-01	6.200000e-01	1.165361e+00	1.455451e-02	1.455451e-02
6.200000e-01	6.400000e-01	1.164270e+00	1.454770e-02	1.454770e-02
6.400000e-01	6.600000e-01	1.194445e+00	1.473501e-02	1.473501e-02
6.600000e-01	6.800000e-01	1.161725e+00	1.453179e-02	1.453179e-02
6.800000e-01	7.000000e-01	1.181721e+00	1.465631e-02	1.465631e-02
7.000000e-01	7.200000e-01	1.154454e+00	1.448624e-02	1.448624e-02
7.200000e-01	7.400000e-01	1.164088e+00	1.454656e-02	1.454656e-02
7.400000e-01	7.600000e-01	1.161180e+00	1.452838e-02	1.452838e-02
7.600000e-01	7.800000e-01	1.211895e+00	1.484226e-02	1.484226e-02
7.800000e-01	8.000000e-01	1.176813e+00	1.462585e-02	1.462585e-02
8.000000e-01	8.200000e-01	1.172814e+00	1.460098e-02	1.460098e-02
8.200000e-01	8.400000e-01	1.145365e+00	1.442911e-02	1.442911e-02
8.400000e-01	8.600000e-01	1.072292e+00	1.396124e-02	1.396124e-02
8.600000e-01	8.800000e-01	1.024121e+00	1.364404e-02	1.364404e-02
8.800000e-01	9.000000e-01	9.801320e-01	1.334780e-02	1.334780e-02
9.000000e-01	9.200000e-01	9.537745e-01	1.316710e-02	1.316710e-02
9.200000e-01	9.400000e-01	9.252360e-01	1.296861e-02	1.296861e-02
9.400000e-01	9.600000e-01	9.643175e-01	1.323968e-02	1.323968e-02
9.600000e-01	9.800000e-01	1.044844e+00	1.378139e-02	1.378139e-02
9.800000e-01	1.000000e+00	2.203297e+00	2.001261e-02	2.001261e-02
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SpTrel
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_SVJBOPT/SpTrel
ScaledBy=1.15182999804886929e-02
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	7.068485e-01	4.065854e-01	4.065854e-01
2.000000e-02	4.000000e-02	1.305733e+00	3.803661e-01	3.803661e-01
4.000000e-02	6.000000e-02	1.657996e+00	2.220126e-01	2.220126e-01
6.000000e-02	8.000000e-02	1.342314e+00	2.024533e-01	2.024533e-01
8.000000e-02	1.000000e-01	1.964391e+00	1.955230e-01	1.955230e-01
1.000000e-01	1.200000e-01	2.167495e+00	2.611170e-01	2.611170e-01
1.200000e-01	1.400000e-01	2.475566e+00	3.381091e-01	3.381091e-01
1.400000e-01	1.600000e-01	3.117569e+00	5.753327e-01	5.753327e-01
1.600000e-01	1.800000e-01	3.218320e+00	4.753353e-01	4.753353e-01
1.800000e-01	2.000000e-01	2.443885e+00	5.412790e-01	5.412790e-01
2.000000e-01	2.200000e-01	2.140096e+00	3.248840e-01	3.248840e-01
2.200000e-01	2.400000e-01	2.049068e+00	3.455826e-01	3.455826e-01
2.400000e-01	2.600000e-01	1.858872e+00	2.288025e-01	2.288025e-01
2.600000e-01	2.800000e-01	1.521724e+00	1.771553e-01	1.771553e-01
2.800000e-01	3.000000e-01	2.112583e+00	4.398998e-01	4.398998e-01
3.000000e-01	3.200000e-01	1.054558e+00	1.174190e-01	1.174190e-01
3.200000e-01	3.400000e-01	1.039500e+00	1.441754e-01	1.441754e-01
3.400000e-01	3.600000e-01	1.246203e+00	2.635415e-01	2.635415e-01
3.600000e-01	3.800000e-01	1.276514e+00	2.977453e-01	2.977453e-01
3.800000e-01	4.000000e-01	9.474530e-01	2.947898e-01	2.947898e-01
4.000000e-01	4.200000e-01	7.675355e-01	1.353525e-01	1.353525e-01
4.200000e-01	4.400000e-01	1.104419e+00	5.101162e-01	5.101162e-01
4.400000e-01	4.600000e-01	1.022500e+00	2.439419e-01	2.439419e-01
4.600000e-01	4.800000e-01	3.905356e-01	7.378165e-02	7.378165e-02
4.800000e-01	5.000000e-01	6.266160e-01	2.630021e-01	2.630021e-01
5.000000e-01	5.200000e-01	8.796555e-01	2.509619e-01	2.509619e-01
5.200000e-01	5.400000e-01	6.899075e-01	2.694499e-01	2.694499e-01
5.400000e-01	5.600000e-01	6.683400e-01	3.939474e-01	3.939474e-01
5.600000e-01	5.800000e-01	5.628940e-01	2.237802e-01	2.237802e-01
5.800000e-01	6.000000e-01	6.347005e-01	3.408761e-01	3.408761e-01
6.000000e-01	6.200000e-01	6.959285e-01	1.835283e-01	1.835283e-01
6.200000e-01	6.400000e-01	2.849987e-01	7.414804e-02	7.414804e-02
6.400000e-01	6.600000e-01	7.372600e-01	2.640879e-01	2.640879e-01
6.600000e-01	6.800000e-01	2.950369e-01	1.135731e-01	1.135731e-01
6.800000e-01	7.000000e-01	2.365897e-01	9.481631e-02	9.481631e-02
7.000000e-01	7.200000e-01	2.900052e-01	8.319214e-02	8.319214e-02
7.200000e-01	7.400000e-01	3.775627e-01	2.415051e-01	2.415051e-01
7.400000e-01	7.600000e-01	4.372224e-01	1.873359e-01	1.873359e-01
7.600000e-01	7.800000e-01	5.194160e-01	3.048642e-01	3.048642e-01
7.800000e-01	8.000000e-01	4.402839e-01	2.878365e-01	2.878365e-01
8.000000e-01	8.200000e-01	2.652234e-01	1.613896e-01	1.613896e-01
8.200000e-01	8.400000e-01	1.359666e-01	4.018881e-02	4.018881e-02
8.400000e-01	8.600000e-01	1.171870e-01	6.262146e-02	6.262146e-02
8.600000e-01	8.800000e-01	4.230420e-01	1.694258e-01	1.694258e-01
8.800000e-01	9.000000e-01	3.342232e-01	1.496691e-01	1.496691e-01
9.000000e-01	9.200000e-01	1.270527e-01	5.465169e-02	5.465169e-02
9.200000e-01	9.400000e-01	2.778395e-01	1.111452e-01	1.111452e-01
9.400000e-01	9.600000e-01	1.526059e-01	6.142164e-02	6.142164e-02
9.600000e-01	9.800000e-01	1.962928e-01	9.553399e-02	9.553399e-02
9.800000e-01	1.000000e+00	6.624705e-01	2.600609e-01	2.600609e-01
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SpTrel
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_SVJBOPT/SpTrel
ScaledBy=1.04351129027040502e-06
Title=$t\overline{t}$ (had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	2.612430e-01	3.691951e-03	3.691951e-03
2.000000e-02	4.000000e-02	6.681080e-01	5.904145e-03	5.904145e-03
4.000000e-02	6.000000e-02	9.644130e-01	7.093575e-03	7.093575e-03
6.000000e-02	8.000000e-02	1.209377e+00	7.943548e-03	7.943548e-03
8.000000e-02	1.000000e-01	1.398618e+00	8.542465e-03	8.542465e-03
1.000000e-01	1.200000e-01	1.561458e+00	9.026071e-03	9.026071e-03
1.200000e-01	1.400000e-01	1.642904e+00	9.258480e-03	9.258480e-03
1.400000e-01	1.600000e-01	1.735516e+00	9.515857e-03	9.515857e-03
1.600000e-01	1.800000e-01	1.800318e+00	9.691883e-03	9.691883e-03
1.800000e-01	2.000000e-01	1.815501e+00	9.732665e-03	9.732665e-03
2.000000e-01	2.200000e-01	1.822388e+00	9.751109e-03	9.751109e-03
2.200000e-01	2.400000e-01	1.828389e+00	9.767149e-03	9.767149e-03
2.400000e-01	2.600000e-01	1.823536e+00	9.754180e-03	9.754180e-03
2.600000e-01	2.800000e-01	1.796509e+00	9.681626e-03	9.681626e-03
2.800000e-01	3.000000e-01	1.765726e+00	9.598319e-03	9.598319e-03
3.000000e-01	3.200000e-01	1.712976e+00	9.453862e-03	9.453862e-03
3.200000e-01	3.400000e-01	1.644782e+00	9.263771e-03	9.263771e-03
3.400000e-01	3.600000e-01	1.576120e+00	9.068347e-03	9.068347e-03
3.600000e-01	3.800000e-01	1.501143e+00	8.850028e-03	8.850028e-03
3.800000e-01	4.000000e-01	1.424601e+00	8.621450e-03	8.621450e-03
4.000000e-01	4.200000e-01	1.349365e+00	8.390700e-03	8.390700e-03
4.200000e-01	4.400000e-01	1.262127e+00	8.114935e-03	8.114935e-03
4.400000e-01	4.600000e-01	1.187985e+00	7.872979e-03	7.872979e-03
4.600000e-01	4.800000e-01	1.127775e+00	7.670873e-03	7.670873e-03
4.800000e-01	5.000000e-01	1.061199e+00	7.441011e-03	7.441011e-03
5.000000e-01	5.200000e-01	9.943620e-01	7.202874e-03	7.202874e-03
5.200000e-01	5.400000e-01	9.454735e-01	7.023575e-03	7.023575e-03
5.400000e-01	5.600000e-01	8.738885e-01	6.752453e-03	6.752453e-03
5.600000e-01	5.800000e-01	8.391920e-01	6.617046e-03	6.617046e-03
5.800000e-01	6.000000e-01	7.948945e-01	6.440037e-03	6.440037e-03
6.000000e-01	6.200000e-01	7.575370e-01	6.286885e-03	6.286885e-03
6.200000e-01	6.400000e-01	7.159010e-01	6.111671e-03	6.111671e-03
6.400000e-01	6.600000e-01	6.881435e-01	5.992018e-03	5.992018e-03
6.600000e-01	6.800000e-01	6.494815e-01	5.821258e-03	5.821258e-03
6.800000e-01	7.000000e-01	6.073755e-01	5.629403e-03	5.629403e-03
7.000000e-01	7.200000e-01	5.821750e-01	5.511379e-03	5.511379e-03
7.200000e-01	7.400000e-01	5.726790e-01	5.466246e-03	5.466246e-03
7.400000e-01	7.600000e-01	5.377215e-01	5.296784e-03	5.296784e-03
7.600000e-01	7.800000e-01	5.241555e-01	5.229543e-03	5.229543e-03
7.800000e-01	8.000000e-01	5.030245e-01	5.123046e-03	5.123046e-03
8.000000e-01	8.200000e-01	4.923808e-01	5.068555e-03	5.068555e-03
8.200000e-01	8.400000e-01	4.654060e-01	4.927760e-03	4.927760e-03
8.400000e-01	8.600000e-01	3.953342e-01	4.541672e-03	4.541672e-03
8.600000e-01	8.800000e-01	3.542199e-01	4.299026e-03	4.299026e-03
8.800000e-01	9.000000e-01	3.079923e-01	4.008700e-03	4.008700e-03
9.000000e-01	9.200000e-01	2.741304e-01	3.781919e-03	3.781919e-03
9.200000e-01	9.400000e-01	2.468426e-01	3.588754e-03	3.588754e-03
9.400000e-01	9.600000e-01	2.340074e-01	3.494205e-03	3.494205e-03
9.600000e-01	9.800000e-01	2.449121e-01	3.574693e-03	3.574693e-03
9.800000e-01	1.000000e+00	4.566927e-01	4.881414e-03	4.881414e-03
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SpTrel
LineColor=lilac
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_SVJBOPT/SpTrel
ScaledBy=1.29985259671553238e-06
Title=$t\overline{t}$ (non-had)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	9.475925e-02	2.481663e-03	2.481663e-03
2.000000e-02	4.000000e-02	2.787534e-01	4.256397e-03	4.256397e-03
4.000000e-02	6.000000e-02	4.643724e-01	5.493703e-03	5.493703e-03
6.000000e-02	8.000000e-02	6.158050e-01	6.326358e-03	6.326358e-03
8.000000e-02	1.000000e-01	7.764670e-01	7.103846e-03	7.103846e-03
1.000000e-01	1.200000e-01	8.989780e-01	7.643752e-03	7.643752e-03
1.200000e-01	1.400000e-01	1.022724e+00	8.152884e-03	8.152884e-03
1.400000e-01	1.600000e-01	1.117289e+00	8.521473e-03	8.521473e-03
1.600000e-01	1.800000e-01	1.192030e+00	8.801883e-03	8.801883e-03
1.800000e-01	2.000000e-01	1.282044e+00	9.128168e-03	9.128168e-03
2.000000e-01	2.200000e-01	1.324030e+00	9.276431e-03	9.276431e-03
2.200000e-01	2.400000e-01	1.395782e+00	9.524470e-03	9.524470e-03
2.400000e-01	2.600000e-01	1.416124e+00	9.593625e-03	9.593625e-03
2.600000e-01	2.800000e-01	1.433997e+00	9.653976e-03	9.653976e-03
2.800000e-01	3.000000e-01	1.431073e+00	9.644126e-03	9.644126e-03
3.000000e-01	3.200000e-01	1.462789e+00	9.750410e-03	9.750410e-03
3.200000e-01	3.400000e-01	1.442901e+00	9.683902e-03	9.683902e-03
3.400000e-01	3.600000e-01	1.431528e+00	9.645660e-03	9.645660e-03
3.600000e-01	3.800000e-01	1.415799e+00	9.592524e-03	9.592524e-03
3.800000e-01	4.000000e-01	1.390777e+00	9.507380e-03	9.507380e-03
4.000000e-01	4.200000e-01	1.383823e+00	9.483581e-03	9.483581e-03
4.200000e-01	4.400000e-01	1.367315e+00	9.426845e-03	9.426845e-03
4.400000e-01	4.600000e-01	1.338328e+00	9.326386e-03	9.326386e-03
4.600000e-01	4.800000e-01	1.301218e+00	9.196170e-03	9.196170e-03
4.800000e-01	5.000000e-01	1.269111e+00	9.082008e-03	9.082008e-03
5.000000e-01	5.200000e-01	1.233495e+00	8.953664e-03	8.953664e-03
5.200000e-01	5.400000e-01	1.219651e+00	8.903279e-03	8.903279e-03
5.400000e-01	5.600000e-01	1.172987e+00	8.731294e-03	8.731294e-03
5.600000e-01	5.800000e-01	1.144195e+00	8.623471e-03	8.623471e-03
5.800000e-01	6.000000e-01	1.110464e+00	8.495409e-03	8.495409e-03
6.000000e-01	6.200000e-01	1.085312e+00	8.398647e-03	8.398647e-03
6.200000e-01	6.400000e-01	1.085897e+00	8.400911e-03	8.400911e-03
6.400000e-01	6.600000e-01	1.043586e+00	8.235621e-03	8.235621e-03
6.600000e-01	6.800000e-01	1.009985e+00	8.101950e-03	8.101950e-03
6.800000e-01	7.000000e-01	9.828835e-01	7.992507e-03	7.992507e-03
7.000000e-01	7.200000e-01	9.718350e-01	7.947459e-03	7.947459e-03
7.200000e-01	7.400000e-01	9.307595e-01	7.777692e-03	7.777692e-03
7.400000e-01	7.600000e-01	9.159410e-01	7.715531e-03	7.715531e-03
7.600000e-01	7.800000e-01	9.071020e-01	7.678213e-03	7.678213e-03
7.800000e-01	8.000000e-01	8.708360e-01	7.523161e-03	7.523161e-03
8.000000e-01	8.200000e-01	8.485440e-01	7.426244e-03	7.426244e-03
8.200000e-01	8.400000e-01	7.771820e-01	7.107116e-03	7.107116e-03
8.400000e-01	8.600000e-01	6.529160e-01	6.514194e-03	6.514194e-03
8.600000e-01	8.800000e-01	5.503575e-01	5.980734e-03	5.980734e-03
8.800000e-01	9.000000e-01	4.748361e-01	5.555254e-03	5.555254e-03
9.000000e-01	9.200000e-01	4.333708e-01	5.307156e-03	5.307156e-03
9.200000e-01	9.400000e-01	3.993797e-01	5.094777e-03	5.094777e-03
9.400000e-01	9.600000e-01	3.759173e-01	4.942859e-03	4.942859e-03
9.600000e-01	9.800000e-01	4.240119e-01	5.249538e-03	5.249538e-03
9.800000e-01	1.000000e+00	8.307360e-01	7.347904e-03	7.347904e-03
# END HISTO1D



==> FiguresNF2/d01-x01-y08.dat <==
# BEGIN PLOT
Legend=1
LogY=1
LegendAlign=r
XTwosidedTicks=1
YTwosidedTicks=1
YLabel=Events
XCustomMajorTicks=1.5  Bin1  2.5  Bin2  3.5  Bin3 4.5  Bin4  5.5  Bin5  6.5  Bin6  7.5  Bin7  8.5  Bin8  9.5  Bin9
YMin=1
YMax=10E5
DrawOnly=/ATLAS_2023_I2663256/d01-x01-y08 //Users/dkar/MyProjects/SVJ/SVJB/REINT/Auto3000-3-ATLAS-SVJT.yoda/ATLAS_2023_I2663256/d01-x01-y08 //Users/dkar/MyProjects/SVJ/SVJB/REINT/Auto3000-7-SVJT.yoda/ATLAS_2023_I2663256/d01-x01-y08
LegendOnly=/ATLAS_2023_I2663256/d01-x01-y08 //Users/dkar/MyProjects/SVJ/SVJB/REINT/Auto3000-3-ATLAS-SVJT.yoda/ATLAS_2023_I2663256/d01-x01-y08 //Users/dkar/MyProjects/SVJ/SVJB/REINT/Auto3000-7-SVJT.yoda/ATLAS_2023_I2663256/d01-x01-y08
RatioPlot=0
RatioPlotReference=/ATLAS_2023_I2663256/d01-x01-y08
# END PLOT

# BEGIN HISTO1D /ATLAS_2023_I2663256/d01-x01-y08
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2023_I2663256/d01-x01-y08
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	2.000000e+00	3.760000e+02	0.000000e+00	0.000000e+00
2.000000e+00	3.000000e+00	9.720000e+02	0.000000e+00	0.000000e+00
3.000000e+00	4.000000e+00	2.819000e+03	0.000000e+00	0.000000e+00
4.000000e+00	5.000000e+00	2.865000e+03	0.000000e+00	0.000000e+00
5.000000e+00	6.000000e+00	2.880000e+03	0.000000e+00	0.000000e+00
6.000000e+00	7.000000e+00	3.774000e+03	0.000000e+00	0.000000e+00
7.000000e+00	8.000000e+00	2.156000e+03	0.000000e+00	0.000000e+00
8.000000e+00	9.000000e+00	8.830000e+02	0.000000e+00	0.000000e+00
9.000000e+00	1.000000e+01	6.410000e+02	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/REINT/Auto3000-3-ATLAS-SVJT.yoda/ATLAS_2023_I2663256/d01-x01-y08
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/REINT/Auto3000-3-ATLAS-SVJT.yoda/ATLAS_2023_I2663256/d01-x01-y08
ScaledBy=1.39000000067166424e-01
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	2.000000e+00	1.085313e-02	7.674321e-03	7.674321e-03
2.000000e+00	3.000000e+00	3.364470e-01	4.272881e-02	4.272881e-02
3.000000e+00	4.000000e+00	1.514012e+00	9.064150e-02	9.064150e-02
4.000000e+00	5.000000e+00	4.612580e-01	5.003045e-02	5.003045e-02
5.000000e+00	6.000000e+00	1.112446e+00	7.769658e-02	7.769658e-02
6.000000e+00	7.000000e+00	3.342764e+00	1.346838e-01	1.346838e-01
7.000000e+00	8.000000e+00	6.728940e-01	6.042767e-02	6.042767e-02
8.000000e+00	9.000000e+00	6.132018e-01	5.768517e-02	5.768517e-02
9.000000e+00	1.000000e+01	1.085313e+00	7.674321e-02	7.674321e-02
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/REINT/Auto3000-7-SVJT.yoda/ATLAS_2023_I2663256/d01-x01-y08
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/REINT/Auto3000-7-SVJT.yoda/ATLAS_2023_I2663256/d01-x01-y08
ScaledBy=1.38999999913881289e-01
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	2.000000e+00	3.798595e-02	1.435734e-02	1.435734e-02
2.000000e+00	3.000000e+00	1.280669e+00	8.336447e-02	8.336447e-02
3.000000e+00	4.000000e+00	2.789254e+00	1.230287e-01	1.230287e-01
4.000000e+00	5.000000e+00	2.382262e+00	1.136992e-01	1.136992e-01
5.000000e+00	6.000000e+00	4.813363e+00	1.616169e-01	1.616169e-01
6.000000e+00	7.000000e+00	9.046083e+00	2.215607e-01	2.215607e-01
7.000000e+00	8.000000e+00	4.124189e+00	1.496001e-01	1.496001e-01
8.000000e+00	9.000000e+00	3.923406e+00	1.459131e-01	1.459131e-01
9.000000e+00	1.000000e+01	4.286986e+00	1.525241e-01	1.525241e-01
# END HISTO1D



==> FiguresNF2/h_ptincl_nLundKt0010.dat <==
# BEGIN PLOT
Legend=1
LogY=1
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_NEWVAR/h_ptincl_nLundKt0010 //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_NEWVAR/h_ptincl_nLundKt0010 //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_NEWVAR/h_ptincl_nLundKt0010 //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nLundKt0010 //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_NEWVAR/h_ptincl_nLundKt0010 //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_NEWVAR/h_ptincl_nLundKt0010 //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_NEWVAR/h_ptincl_nLundKt0010 //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nLundKt0010 //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
RatioPlot=0
RatioPlotReference=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
RatioPlotYLabel=Ratio
XLabel=$N_{\textrm{Lund}}$ 
YLabel=Frequency (normalised to unity)
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
ScaledBy=1.09422383729821450e-08
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.516949e+00	2.100329e-09	9.392954e-10	9.392954e-10
1.516949e+00	2.533898e+00	2.772433e-08	3.412629e-09	3.412629e-09
2.533898e+00	3.550847e+00	1.461828e-07	7.836223e-09	7.836223e-09
3.550847e+00	4.567797e+00	3.566354e-07	1.223969e-08	1.223969e-08
4.567797e+00	5.584746e+00	6.884876e-07	1.700617e-08	1.700617e-08
5.584746e+00	6.601695e+00	9.984965e-07	2.048009e-08	2.048009e-08
6.601695e+00	7.618644e+00	1.367313e-06	2.396584e-08	2.396584e-08
7.618644e+00	8.635593e+00	1.793680e-06	2.744929e-08	2.744929e-08
8.635593e+00	9.652542e+00	2.149056e-06	3.004571e-08	3.004571e-08
9.652542e+00	1.066949e+01	2.414539e-06	3.184754e-08	3.184754e-08
1.066949e+01	1.168644e+01	2.605665e-06	3.308397e-08	3.308397e-08
1.168644e+01	1.270339e+01	2.526273e-06	3.257606e-08	3.257606e-08
1.270339e+01	1.372034e+01	2.482165e-06	3.229043e-08	3.229043e-08
1.372034e+01	1.473729e+01	2.278434e-06	3.093689e-08	3.093689e-08
1.473729e+01	1.575424e+01	2.044877e-06	2.930840e-08	2.930840e-08
1.575424e+01	1.677119e+01	1.791579e-06	2.743319e-08	2.743319e-08
1.677119e+01	1.778814e+01	1.489551e-06	2.501417e-08	2.501417e-08
1.778814e+01	1.880508e+01	1.235424e-06	2.278078e-08	2.278078e-08
1.880508e+01	1.982203e+01	1.023279e-06	2.073268e-08	2.073268e-08
1.982203e+01	2.083898e+01	8.283687e-07	1.865392e-08	1.865392e-08
2.083898e+01	2.185593e+01	6.666436e-07	1.673421e-08	1.673421e-08
2.185593e+01	2.287288e+01	5.150000e-07	1.470828e-08	1.470828e-08
2.287288e+01	2.388983e+01	4.255261e-07	1.336970e-08	1.336970e-08
2.388983e+01	2.490678e+01	3.049674e-07	1.131840e-08	1.131840e-08
2.490678e+01	2.592373e+01	2.591803e-07	1.043421e-08	1.043421e-08
2.592373e+01	2.694068e+01	1.659258e-07	8.348632e-09	8.348632e-09
2.694068e+01	2.795763e+01	1.281199e-07	7.336125e-09	7.336125e-09
2.795763e+01	2.897458e+01	1.045963e-07	6.628518e-09	6.628518e-09
2.897458e+01	2.999153e+01	8.737357e-08	6.058267e-09	6.058267e-09
2.999153e+01	3.100847e+01	1.079578e-07	6.734224e-09	6.734224e-09
3.100847e+01	3.202542e+01	3.486541e-08	3.826977e-09	3.826977e-09
3.202542e+01	3.304237e+01	2.310358e-08	3.115287e-09	3.115287e-09
3.304237e+01	3.405932e+01	1.680261e-08	2.656726e-09	2.656726e-09
3.405932e+01	3.507627e+01	1.344209e-08	2.376248e-09	2.376248e-09
3.507627e+01	3.609322e+01	9.661501e-09	2.014562e-09	2.014562e-09
3.609322e+01	3.711017e+01	7.141109e-09	1.731974e-09	1.731974e-09
3.711017e+01	3.812712e+01	5.460849e-09	1.514567e-09	1.514567e-09
3.812712e+01	3.914407e+01	5.460849e-09	1.514567e-09	1.514567e-09
3.914407e+01	4.016102e+01	8.401305e-10	5.940620e-10	5.940620e-10
4.016102e+01	4.117797e+01	2.520391e-09	1.028946e-09	1.028946e-09
4.117797e+01	4.219492e+01	1.260196e-09	7.275744e-10	7.275744e-10
4.219492e+01	4.321186e+01	8.401387e-10	5.940679e-10	5.940679e-10
4.321186e+01	4.422881e+01	4.200653e-10	4.200652e-10	4.200652e-10
4.422881e+01	4.524576e+01	4.200653e-10	4.200652e-10	4.200652e-10
4.524576e+01	4.626271e+01	4.200653e-10	4.200652e-10	4.200652e-10
4.626271e+01	4.727966e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.727966e+01	4.829661e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.829661e+01	4.931356e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.931356e+01	5.033051e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.033051e+01	5.134746e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.134746e+01	5.236441e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.236441e+01	5.338136e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.338136e+01	5.439831e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.439831e+01	5.541525e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.541525e+01	5.643220e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.643220e+01	5.744915e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.744915e+01	5.846610e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.846610e+01	5.948305e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.948305e+01	6.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
ScaledBy=5.06466525658627477e-08
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.516949e+00	5.832880e-09	3.367615e-09	3.367615e-09
1.516949e+00	2.533898e+00	7.193885e-08	1.182667e-08	1.182667e-08
2.533898e+00	3.550847e+00	4.044130e-07	2.804100e-08	2.804100e-08
3.550847e+00	4.567797e+00	9.507584e-07	4.299478e-08	4.299478e-08
4.567797e+00	5.584746e+00	1.613763e-06	5.601455e-08	5.601455e-08
5.584746e+00	6.601695e+00	1.985123e-06	6.212617e-08	6.212617e-08
6.601695e+00	7.618644e+00	2.270935e-06	6.644820e-08	6.644820e-08
7.618644e+00	8.635593e+00	2.665626e-06	7.199138e-08	7.199138e-08
8.635593e+00	9.652542e+00	2.646183e-06	7.172834e-08	7.172834e-08
9.652542e+00	1.066949e+01	2.653963e-06	7.183374e-08	7.183374e-08
1.066949e+01	1.168644e+01	2.583963e-06	7.088002e-08	7.088002e-08
1.168644e+01	1.270339e+01	2.329261e-06	6.729608e-08	6.729608e-08
1.270339e+01	1.372034e+01	2.037617e-06	6.294221e-08	6.294221e-08
1.372034e+01	1.473729e+01	1.714865e-06	5.774250e-08	5.774250e-08
1.473729e+01	1.575424e+01	1.477662e-06	5.360041e-08	5.360041e-08
1.575424e+01	1.677119e+01	1.277399e-06	4.983609e-08	4.983609e-08
1.677119e+01	1.778814e+01	9.079841e-07	4.201649e-08	4.201649e-08
1.778814e+01	1.880508e+01	8.243876e-07	4.003580e-08	4.003580e-08
1.880508e+01	1.982203e+01	6.241175e-07	3.483484e-08	3.483484e-08
1.982203e+01	2.083898e+01	4.919057e-07	3.092585e-08	3.092585e-08
2.083898e+01	2.185593e+01	3.713597e-07	2.687064e-08	2.687064e-08
2.185593e+01	2.287288e+01	3.402509e-07	2.572056e-08	2.572056e-08
2.287288e+01	2.388983e+01	2.391478e-07	2.156323e-08	2.156323e-08
2.388983e+01	2.490678e+01	2.294264e-07	2.112041e-08	2.112041e-08
2.490678e+01	2.592373e+01	1.205460e-07	1.530937e-08	1.530937e-08
2.592373e+01	2.694068e+01	8.360452e-08	1.274957e-08	1.274957e-08
2.694068e+01	2.795763e+01	5.832874e-08	1.064932e-08	1.064932e-08
2.795763e+01	2.897458e+01	3.888583e-08	8.695135e-09	8.695135e-09
2.897458e+01	2.999153e+01	4.860729e-08	9.721457e-09	9.721457e-09
2.999153e+01	3.100847e+01	4.860776e-08	9.721552e-09	9.721552e-09
3.100847e+01	3.202542e+01	1.749862e-08	5.832874e-09	5.832874e-09
3.202542e+01	3.304237e+01	1.166575e-08	4.762522e-09	4.762522e-09
3.304237e+01	3.405932e+01	5.832874e-09	3.367612e-09	3.367612e-09
3.405932e+01	3.507627e+01	3.888583e-09	2.749643e-09	2.749643e-09
3.507627e+01	3.609322e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.609322e+01	3.711017e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.711017e+01	3.812712e+01	1.944291e-09	1.944291e-09	1.944291e-09
3.812712e+01	3.914407e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.914407e+01	4.016102e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.016102e+01	4.117797e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.117797e+01	4.219492e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.219492e+01	4.321186e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.321186e+01	4.422881e+01	1.944291e-09	1.944291e-09	1.944291e-09
4.422881e+01	4.524576e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.524576e+01	4.626271e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.626271e+01	4.727966e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.727966e+01	4.829661e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.829661e+01	4.931356e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.931356e+01	5.033051e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.033051e+01	5.134746e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.134746e+01	5.236441e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.236441e+01	5.338136e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.338136e+01	5.439831e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.439831e+01	5.541525e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.541525e+01	5.643220e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.643220e+01	5.744915e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.744915e+01	5.846610e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.846610e+01	5.948305e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.948305e+01	6.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
ScaledBy=1.10678682551496581e-02
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.516949e+00	6.780302e-08	5.572677e-08	5.572677e-08
1.516949e+00	2.533898e+00	4.219532e-07	1.136433e-07	1.136433e-07
2.533898e+00	3.550847e+00	7.621772e-07	1.666661e-07	1.666661e-07
3.550847e+00	4.567797e+00	1.304477e-06	2.259048e-07	2.259048e-07
4.567797e+00	5.584746e+00	2.132997e-06	2.944351e-07	2.944351e-07
5.584746e+00	6.601695e+00	2.745490e-06	4.051151e-07	4.051151e-07
6.601695e+00	7.618644e+00	2.212898e-06	2.729537e-07	2.729537e-07
7.618644e+00	8.635593e+00	2.619120e-06	3.324736e-07	3.324736e-07
8.635593e+00	9.652542e+00	2.035249e-06	3.171904e-07	3.171904e-07
9.652542e+00	1.066949e+01	2.057352e-06	3.059167e-07	3.059167e-07
1.066949e+01	1.168644e+01	1.864496e-06	2.676116e-07	2.676116e-07
1.168644e+01	1.270339e+01	1.287750e-06	2.080186e-07	2.080186e-07
1.270339e+01	1.372034e+01	7.021343e-07	1.566623e-07	1.566623e-07
1.372034e+01	1.473729e+01	5.893896e-07	1.366402e-07	1.366402e-07
1.473729e+01	1.575424e+01	2.438902e-07	5.721582e-08	5.721582e-08
1.575424e+01	1.677119e+01	4.861970e-07	1.462587e-07	1.462587e-07
1.677119e+01	1.778814e+01	1.123337e-07	3.768150e-08	3.768150e-08
1.778814e+01	1.880508e+01	5.944637e-08	1.974743e-08	1.974743e-08
1.880508e+01	1.982203e+01	6.454118e-08	4.007202e-08	4.007202e-08
1.982203e+01	2.083898e+01	1.741505e-08	7.685861e-09	7.685861e-09
2.083898e+01	2.185593e+01	8.849015e-09	4.739080e-09	4.739080e-09
2.185593e+01	2.287288e+01	4.351780e-09	2.928890e-09	2.928890e-09
2.287288e+01	2.388983e+01	1.400042e-09	8.650371e-10	8.650371e-10
2.388983e+01	2.490678e+01	1.539301e-09	8.782356e-10	8.782356e-10
2.490678e+01	2.592373e+01	3.492567e-09	2.379381e-09	2.379381e-09
2.592373e+01	2.694068e+01	5.892789e-10	5.410595e-10	5.410595e-10
2.694068e+01	2.795763e+01	1.314515e-10	1.162392e-10	1.162392e-10
2.795763e+01	2.897458e+01	2.309691e-10	2.309690e-10	2.309690e-10
2.897458e+01	2.999153e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.999153e+01	3.100847e+01	1.529088e-10	1.529088e-10	1.529088e-10
3.100847e+01	3.202542e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.202542e+01	3.304237e+01	7.288649e-11	7.288649e-11	7.288649e-11
3.304237e+01	3.405932e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.405932e+01	3.507627e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.507627e+01	3.609322e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.609322e+01	3.711017e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.711017e+01	3.812712e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.812712e+01	3.914407e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.914407e+01	4.016102e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.016102e+01	4.117797e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.117797e+01	4.219492e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.219492e+01	4.321186e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.321186e+01	4.422881e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.422881e+01	4.524576e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.524576e+01	4.626271e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.626271e+01	4.727966e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.727966e+01	4.829661e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.829661e+01	4.931356e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.931356e+01	5.033051e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.033051e+01	5.134746e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.134746e+01	5.236441e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.236441e+01	5.338136e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.338136e+01	5.439831e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.439831e+01	5.541525e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.541525e+01	5.643220e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.643220e+01	5.744915e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.744915e+01	5.846610e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.846610e+01	5.948305e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.948305e+01	6.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
ScaledBy=2.86098475095127720e-11
Title=\overline{t}$ (had)
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.516949e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.516949e+00	2.533898e+00	5.626605e-10	1.258147e-10	1.258147e-10
2.533898e+00	3.550847e+00	4.107421e-09	3.399326e-10	3.399326e-10
3.550847e+00	4.567797e+00	1.358824e-08	6.182861e-10	6.182861e-10
4.567797e+00	5.584746e+00	2.956781e-08	9.120481e-10	9.120481e-10
5.584746e+00	6.601695e+00	5.243996e-08	1.214617e-09	1.214617e-09
6.601695e+00	7.618644e+00	7.950392e-08	1.495555e-09	1.495555e-09
7.618644e+00	8.635593e+00	1.006037e-07	1.682345e-09	1.682345e-09
8.635593e+00	9.652542e+00	1.128134e-07	1.781511e-09	1.781511e-09
9.652542e+00	1.066949e+01	1.170054e-07	1.814309e-09	1.814309e-09
1.066949e+01	1.168644e+01	1.088747e-07	1.750134e-09	1.750134e-09
1.168644e+01	1.270339e+01	9.708696e-08	1.652679e-09	1.652679e-09
1.270339e+01	1.372034e+01	7.806906e-08	1.481997e-09	1.481997e-09
1.372034e+01	1.473729e+01	6.132993e-08	1.313543e-09	1.313543e-09
1.473729e+01	1.575424e+01	4.467520e-08	1.121092e-09	1.121092e-09
1.575424e+01	1.677119e+01	3.167775e-08	9.440286e-10	9.440286e-10
1.677119e+01	1.778814e+01	1.974936e-08	7.453916e-10	7.453916e-10
1.778814e+01	1.880508e+01	1.215357e-08	5.847390e-10	5.847390e-10
1.880508e+01	1.982203e+01	8.046036e-09	4.757721e-10	4.757721e-10
1.982203e+01	2.083898e+01	4.923274e-09	3.721645e-10	3.721645e-10
2.083898e+01	2.185593e+01	2.700767e-09	2.756459e-10	2.756459e-10
2.185593e+01	2.287288e+01	1.800511e-09	2.250640e-10	2.250640e-10
2.287288e+01	2.388983e+01	7.877238e-10	1.488658e-10	1.488658e-10
2.388983e+01	2.490678e+01	5.063939e-10	1.193582e-10	1.193582e-10
2.490678e+01	2.592373e+01	3.938619e-10	1.052640e-10	1.052640e-10
2.592373e+01	2.694068e+01	1.406649e-10	6.290729e-11	6.290729e-11
2.694068e+01	2.795763e+01	8.439898e-11	4.872777e-11	4.872777e-11
2.795763e+01	2.897458e+01	2.813300e-11	2.813299e-11	2.813299e-11
2.897458e+01	2.999153e+01	5.626599e-11	3.978606e-11	3.978606e-11
2.999153e+01	3.100847e+01	2.813327e-11	2.813327e-11	2.813327e-11
3.100847e+01	3.202542e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.202542e+01	3.304237e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.304237e+01	3.405932e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.405932e+01	3.507627e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.507627e+01	3.609322e+01	2.813300e-11	2.813299e-11	2.813299e-11
3.609322e+01	3.711017e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.711017e+01	3.812712e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.812712e+01	3.914407e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.914407e+01	4.016102e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.016102e+01	4.117797e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.117797e+01	4.219492e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.219492e+01	4.321186e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.321186e+01	4.422881e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.422881e+01	4.524576e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.524576e+01	4.626271e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.626271e+01	4.727966e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.727966e+01	4.829661e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.829661e+01	4.931356e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.931356e+01	5.033051e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.033051e+01	5.134746e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.134746e+01	5.236441e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.236441e+01	5.338136e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.338136e+01	5.439831e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.439831e+01	5.541525e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.541525e+01	5.643220e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.643220e+01	5.744915e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.744915e+01	5.846610e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.846610e+01	5.948305e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.948305e+01	6.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
LineColor=lilac
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nLundKt0010
ScaledBy=5.11587455875581896e-11
Title=$t\overline{t}$ (non-had)
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.516949e+00	2.012244e-10	1.006122e-10	1.006122e-10
1.516949e+00	2.533898e+00	5.583978e-09	5.300077e-10	5.300077e-10
2.533898e+00	3.550847e+00	2.248683e-08	1.063591e-09	1.063591e-09
3.550847e+00	4.567797e+00	4.054668e-08	1.428196e-09	1.428196e-09
4.567797e+00	5.584746e+00	5.931090e-08	1.727339e-09	1.727339e-09
5.584746e+00	6.601695e+00	7.460396e-08	1.937275e-09	1.937275e-09
6.601695e+00	7.618644e+00	9.085283e-08	2.137862e-09	2.137862e-09
7.618644e+00	8.635593e+00	9.764416e-08	2.216325e-09	2.216325e-09
8.635593e+00	9.652542e+00	1.023729e-07	2.269357e-09	2.269357e-09
9.652542e+00	1.066949e+01	9.910310e-08	2.232823e-09	2.232823e-09
1.066949e+01	1.168644e+01	9.105397e-08	2.140226e-09	2.140226e-09
1.168644e+01	1.270339e+01	8.064061e-08	2.014128e-09	2.014128e-09
1.270339e+01	1.372034e+01	6.398930e-08	1.794171e-09	1.794171e-09
1.372034e+01	1.473729e+01	4.784106e-08	1.551353e-09	1.551353e-09
1.473729e+01	1.575424e+01	3.667312e-08	1.358263e-09	1.358263e-09
1.575424e+01	1.677119e+01	2.565609e-08	1.136071e-09	1.136071e-09
1.677119e+01	1.778814e+01	1.715436e-08	9.289610e-10	9.289610e-10
1.778814e+01	1.880508e+01	1.086622e-08	7.393523e-10	7.393523e-10
1.880508e+01	1.982203e+01	6.640399e-09	5.779726e-10	5.779726e-10
1.982203e+01	2.083898e+01	4.376627e-09	4.692237e-10	4.692237e-10
2.083898e+01	2.185593e+01	2.314078e-09	3.411923e-10	3.411923e-10
2.185593e+01	2.287288e+01	1.408570e-09	2.661946e-10	2.661946e-10
2.287288e+01	2.388983e+01	7.042848e-10	1.882280e-10	1.882280e-10
2.388983e+01	2.490678e+01	6.036726e-10	1.742653e-10	1.742653e-10
2.490678e+01	2.592373e+01	3.018364e-10	1.232242e-10	1.232242e-10
2.592373e+01	2.694068e+01	2.012242e-10	1.006121e-10	1.006121e-10
2.694068e+01	2.795763e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.795763e+01	2.897458e+01	1.006121e-10	7.114351e-11	7.114351e-11
2.897458e+01	2.999153e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.999153e+01	3.100847e+01	1.006131e-10	7.114421e-11	7.114421e-11
3.100847e+01	3.202542e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.202542e+01	3.304237e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.304237e+01	3.405932e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.405932e+01	3.507627e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.507627e+01	3.609322e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.609322e+01	3.711017e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.711017e+01	3.812712e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.812712e+01	3.914407e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.914407e+01	4.016102e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.016102e+01	4.117797e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.117797e+01	4.219492e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.219492e+01	4.321186e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.321186e+01	4.422881e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.422881e+01	4.524576e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.524576e+01	4.626271e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.626271e+01	4.727966e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.727966e+01	4.829661e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.829661e+01	4.931356e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.931356e+01	5.033051e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.033051e+01	5.134746e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.134746e+01	5.236441e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.236441e+01	5.338136e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.338136e+01	5.439831e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.439831e+01	5.541525e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.541525e+01	5.643220e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.643220e+01	5.744915e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.744915e+01	5.846610e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.846610e+01	5.948305e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.948305e+01	6.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> FiguresNF2/h_ptincl_nPrimaryKt0010.dat <==
# BEGIN PLOT
Legend=1
LogY=1
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010 //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010 //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010 //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010 //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010 //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010 //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010 //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010 //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
RatioPlot=0
RatioPlotReference=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
RatioPlotYLabel=Ratio
XLabel=$N_{\textrm{Lund}}^{\textrm{Primary}}$ 
YLabel=Frequency (normalised to unity)
XMax=30
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
LineColor=red
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R03-NF2.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
ScaledBy=1.09422383729821450e-08
Title=Sig-M3000-R033
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.516949e+00	2.100329e-09	9.392954e-10	9.392954e-10
1.516949e+00	2.533898e+00	6.637038e-08	5.280144e-09	5.280144e-09
2.533898e+00	3.550847e+00	3.083282e-07	1.138060e-08	1.138060e-08
3.550847e+00	4.567797e+00	8.657545e-07	1.907022e-08	1.907022e-08
4.567797e+00	5.584746e+00	1.818885e-06	2.764147e-08	2.764147e-08
5.584746e+00	6.601695e+00	3.088323e-06	3.601803e-08	3.601803e-08
6.601695e+00	7.618644e+00	4.348100e-06	4.273742e-08	4.273742e-08
7.618644e+00	8.635593e+00	5.129002e-06	4.641678e-08	4.641678e-08
8.635593e+00	9.652542e+00	5.050870e-06	4.606188e-08	4.606188e-08
9.652542e+00	1.066949e+01	4.127149e-06	4.163743e-08	4.163743e-08
1.066949e+01	1.168644e+01	2.927015e-06	3.506476e-08	3.506476e-08
1.168644e+01	1.270339e+01	1.778976e-06	2.733653e-08	2.733653e-08
1.270339e+01	1.372034e+01	9.363255e-07	1.983224e-08	1.983224e-08
1.372034e+01	1.473729e+01	4.393883e-07	1.358572e-08	1.358572e-08
1.473729e+01	1.575424e+01	1.629853e-07	8.274326e-09	8.274326e-09
1.575424e+01	1.677119e+01	6.132952e-08	5.075668e-09	5.075668e-09
1.677119e+01	1.778814e+01	1.974307e-08	2.879822e-09	2.879822e-09
1.778814e+01	1.880508e+01	6.301040e-09	1.626922e-09	1.626922e-09
1.880508e+01	1.982203e+01	8.401305e-10	5.940620e-10	5.940620e-10
1.982203e+01	2.083898e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.083898e+01	2.185593e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.185593e+01	2.287288e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.287288e+01	2.388983e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.388983e+01	2.490678e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.490678e+01	2.592373e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.592373e+01	2.694068e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.694068e+01	2.795763e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.795763e+01	2.897458e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.897458e+01	2.999153e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.999153e+01	3.100847e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.100847e+01	3.202542e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.202542e+01	3.304237e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.304237e+01	3.405932e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.405932e+01	3.507627e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.507627e+01	3.609322e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.609322e+01	3.711017e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.711017e+01	3.812712e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.812712e+01	3.914407e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.914407e+01	4.016102e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.016102e+01	4.117797e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.117797e+01	4.219492e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.219492e+01	4.321186e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.321186e+01	4.422881e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.422881e+01	4.524576e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.524576e+01	4.626271e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.626271e+01	4.727966e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.727966e+01	4.829661e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.829661e+01	4.931356e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.931356e+01	5.033051e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.033051e+01	5.134746e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.134746e+01	5.236441e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.236441e+01	5.338136e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.338136e+01	5.439831e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.439831e+01	5.541525e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.541525e+01	5.643220e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.643220e+01	5.744915e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.744915e+01	5.846610e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.846610e+01	5.948305e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.948305e+01	6.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
LineColor=blue
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/VR-Sig-M3000-R07-NF2.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
ScaledBy=5.06466525658627477e-08
Title=Sig-M3000-R067
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.516949e+00	5.832880e-09	3.367615e-09	3.367615e-09
1.516949e+00	2.533898e+00	1.497106e-07	1.706111e-08	1.706111e-08
2.533898e+00	3.550847e+00	8.477118e-07	4.059804e-08	4.059804e-08
3.550847e+00	4.567797e+00	1.889851e-06	6.061701e-08	6.061701e-08
4.567797e+00	5.584746e+00	3.188641e-06	7.873788e-08	7.873788e-08
5.584746e+00	6.601695e+00	4.401880e-06	9.251240e-08	9.251240e-08
6.601695e+00	7.618644e+00	4.917118e-06	9.777688e-08	9.777688e-08
7.618644e+00	8.635593e+00	4.773239e-06	9.633576e-08	9.633576e-08
8.635593e+00	9.652542e+00	4.203562e-06	9.040441e-08	9.040441e-08
9.652542e+00	1.066949e+01	3.054488e-06	7.706378e-08	7.706378e-08
1.066949e+01	1.168644e+01	1.734307e-06	5.806892e-08	5.806892e-08
1.168644e+01	1.270339e+01	1.131578e-06	4.690539e-08	4.690539e-08
1.270339e+01	1.372034e+01	5.055157e-07	3.135076e-08	3.135076e-08
1.372034e+01	1.473729e+01	2.022063e-07	1.982796e-08	1.982796e-08
1.473729e+01	1.575424e+01	1.127689e-07	1.480728e-08	1.480728e-08
1.575424e+01	1.677119e+01	3.305295e-08	8.016518e-09	8.016518e-09
1.677119e+01	1.778814e+01	3.888583e-09	2.749643e-09	2.749643e-09
1.778814e+01	1.880508e+01	3.888621e-09	2.749670e-09	2.749670e-09
1.880508e+01	1.982203e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.982203e+01	2.083898e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.083898e+01	2.185593e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.185593e+01	2.287288e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.287288e+01	2.388983e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.388983e+01	2.490678e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.490678e+01	2.592373e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.592373e+01	2.694068e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.694068e+01	2.795763e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.795763e+01	2.897458e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.897458e+01	2.999153e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.999153e+01	3.100847e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.100847e+01	3.202542e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.202542e+01	3.304237e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.304237e+01	3.405932e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.405932e+01	3.507627e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.507627e+01	3.609322e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.609322e+01	3.711017e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.711017e+01	3.812712e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.812712e+01	3.914407e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.914407e+01	4.016102e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.016102e+01	4.117797e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.117797e+01	4.219492e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.219492e+01	4.321186e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.321186e+01	4.422881e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.422881e+01	4.524576e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.524576e+01	4.626271e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.626271e+01	4.727966e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.727966e+01	4.829661e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.829661e+01	4.931356e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.931356e+01	5.033051e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.033051e+01	5.134746e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.134746e+01	5.236441e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.236441e+01	5.338136e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.338136e+01	5.439831e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.439831e+01	5.541525e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.541525e+01	5.643220e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.643220e+01	5.744915e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.744915e+01	5.846610e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.846610e+01	5.948305e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.948305e+01	6.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGMJ-VR-0808.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
ScaledBy=1.10678682551496581e-02
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.516949e+00	6.780302e-08	5.572677e-08	5.572677e-08
1.516949e+00	2.533898e+00	5.413953e-07	1.427612e-07	1.427612e-07
2.533898e+00	3.550847e+00	9.424709e-07	1.735122e-07	1.735122e-07
3.550847e+00	4.567797e+00	2.395035e-06	3.091782e-07	3.091782e-07
4.567797e+00	5.584746e+00	4.156455e-06	4.445852e-07	4.445852e-07
5.584746e+00	6.601695e+00	3.940294e-06	4.449668e-07	4.449668e-07
6.601695e+00	7.618644e+00	3.367006e-06	3.587271e-07	3.587271e-07
7.618644e+00	8.635593e+00	3.185678e-06	3.367882e-07	3.367882e-07
8.635593e+00	9.652542e+00	2.189779e-06	3.135170e-07	3.135170e-07
9.652542e+00	1.066949e+01	6.129226e-07	1.119701e-07	1.119701e-07
1.066949e+01	1.168644e+01	2.631885e-07	9.948521e-08	9.948521e-08
1.168644e+01	1.270339e+01	1.233618e-07	5.753728e-08	5.753728e-08
1.270339e+01	1.372034e+01	7.760883e-09	3.401030e-09	3.401030e-09
1.372034e+01	1.473729e+01	1.424753e-08	1.271426e-08	1.271426e-08
1.473729e+01	1.575424e+01	5.056990e-10	4.156298e-10	4.156298e-10
1.575424e+01	1.677119e+01	1.637089e-11	1.637089e-11	1.637089e-11
1.677119e+01	1.778814e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.778814e+01	1.880508e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.880508e+01	1.982203e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.982203e+01	2.083898e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.083898e+01	2.185593e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.185593e+01	2.287288e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.287288e+01	2.388983e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.388983e+01	2.490678e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.490678e+01	2.592373e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.592373e+01	2.694068e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.694068e+01	2.795763e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.795763e+01	2.897458e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.897458e+01	2.999153e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.999153e+01	3.100847e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.100847e+01	3.202542e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.202542e+01	3.304237e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.304237e+01	3.405932e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.405932e+01	3.507627e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.507627e+01	3.609322e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.609322e+01	3.711017e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.711017e+01	3.812712e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.812712e+01	3.914407e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.914407e+01	4.016102e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.016102e+01	4.117797e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.117797e+01	4.219492e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.219492e+01	4.321186e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.321186e+01	4.422881e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.422881e+01	4.524576e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.524576e+01	4.626271e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.626271e+01	4.727966e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.727966e+01	4.829661e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.829661e+01	4.931356e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.931356e+01	5.033051e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.033051e+01	5.134746e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.134746e+01	5.236441e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.236441e+01	5.338136e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.338136e+01	5.439831e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.439831e+01	5.541525e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.541525e+01	5.643220e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.643220e+01	5.744915e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.744915e+01	5.846610e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.846610e+01	5.948305e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.948305e+01	6.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGtthad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
ScaledBy=2.86098475095127720e-11
Title=$t\overline{t}$ (had)
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.516949e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.516949e+00	2.533898e+00	5.907934e-09	4.076862e-10	4.076862e-10
2.533898e+00	3.550847e+00	3.696679e-08	1.019798e-09	1.019798e-09
3.550847e+00	4.567797e+00	1.053862e-07	1.721868e-09	1.721868e-09
4.567797e+00	5.584746e+00	1.807828e-07	2.255209e-09	2.255209e-09
5.584746e+00	6.601695e+00	2.175808e-07	2.474107e-09	2.474107e-09
6.601695e+00	7.618644e+00	1.900104e-07	2.312048e-09	2.312048e-09
7.618644e+00	8.635593e+00	1.298057e-07	1.910976e-09	1.910976e-09
8.635593e+00	9.652542e+00	6.985429e-08	1.401860e-09	1.401860e-09
9.652542e+00	1.066949e+01	3.007423e-08	9.198259e-10	9.198259e-10
1.066949e+01	1.168644e+01	1.218158e-08	5.854097e-10	5.854097e-10
1.168644e+01	1.270339e+01	3.629156e-09	3.195294e-10	3.195294e-10
1.270339e+01	1.372034e+01	9.283888e-10	1.616117e-10	1.616117e-10
1.372034e+01	1.473729e+01	2.250640e-10	7.957212e-11	7.957212e-11
1.473729e+01	1.575424e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.575424e+01	1.677119e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.677119e+01	1.778814e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.778814e+01	1.880508e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.880508e+01	1.982203e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.982203e+01	2.083898e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.083898e+01	2.185593e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.185593e+01	2.287288e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.287288e+01	2.388983e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.388983e+01	2.490678e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.490678e+01	2.592373e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.592373e+01	2.694068e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.694068e+01	2.795763e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.795763e+01	2.897458e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.897458e+01	2.999153e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.999153e+01	3.100847e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.100847e+01	3.202542e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.202542e+01	3.304237e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.304237e+01	3.405932e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.405932e+01	3.507627e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.507627e+01	3.609322e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.609322e+01	3.711017e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.711017e+01	3.812712e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.812712e+01	3.914407e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.914407e+01	4.016102e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.016102e+01	4.117797e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.117797e+01	4.219492e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.219492e+01	4.321186e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.321186e+01	4.422881e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.422881e+01	4.524576e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.524576e+01	4.626271e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.626271e+01	4.727966e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.727966e+01	4.829661e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.829661e+01	4.931356e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.931356e+01	5.033051e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.033051e+01	5.134746e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.134746e+01	5.236441e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.236441e+01	5.338136e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.338136e+01	5.439831e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.439831e+01	5.541525e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.541525e+01	5.643220e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.643220e+01	5.744915e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.744915e+01	5.846610e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.846610e+01	5.948305e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.948305e+01	6.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
LineColor=lilac
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/BGttnonhad-VR-0808.yoda/MC_NEWVAR/h_ptincl_nPrimaryKt0010
ScaledBy=5.11587455875581896e-11
Title=$t\overline{t}$ (non-had)
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.516949e+00	2.012244e-10	1.006122e-10	1.006122e-10
1.516949e+00	2.533898e+00	3.516397e-08	1.330024e-09	1.330024e-09
2.533898e+00	3.550847e+00	6.972426e-08	1.872847e-09	1.872847e-09
3.550847e+00	4.567797e+00	1.191751e-07	2.448515e-09	2.448515e-09
4.567797e+00	5.584746e+00	1.747131e-07	2.964648e-09	2.964648e-09
5.584746e+00	6.601695e+00	1.913141e-07	3.102301e-09	3.102301e-09
6.601695e+00	7.618644e+00	1.688273e-07	2.914283e-09	2.914283e-09
7.618644e+00	8.635593e+00	1.147986e-07	2.403137e-09	2.403137e-09
8.635593e+00	9.652542e+00	6.625315e-08	1.825633e-09	1.825633e-09
9.652542e+00	1.066949e+01	2.776900e-08	1.181927e-09	1.181927e-09
1.066949e+01	1.168644e+01	1.162070e-08	7.645859e-10	7.645859e-10
1.168644e+01	1.270339e+01	3.118975e-09	3.961103e-10	3.961103e-10
1.270339e+01	1.372034e+01	5.533666e-10	1.668463e-10	1.668463e-10
1.372034e+01	1.473729e+01	5.030606e-11	5.030606e-11	5.030606e-11
1.473729e+01	1.575424e+01	5.030606e-11	5.030606e-11	5.030606e-11
1.575424e+01	1.677119e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.677119e+01	1.778814e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.778814e+01	1.880508e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.880508e+01	1.982203e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.982203e+01	2.083898e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.083898e+01	2.185593e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.185593e+01	2.287288e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.287288e+01	2.388983e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.388983e+01	2.490678e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.490678e+01	2.592373e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.592373e+01	2.694068e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.694068e+01	2.795763e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.795763e+01	2.897458e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.897458e+01	2.999153e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.999153e+01	3.100847e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.100847e+01	3.202542e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.202542e+01	3.304237e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.304237e+01	3.405932e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.405932e+01	3.507627e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.507627e+01	3.609322e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.609322e+01	3.711017e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.711017e+01	3.812712e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.812712e+01	3.914407e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.914407e+01	4.016102e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.016102e+01	4.117797e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.117797e+01	4.219492e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.219492e+01	4.321186e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.321186e+01	4.422881e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.422881e+01	4.524576e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.524576e+01	4.626271e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.626271e+01	4.727966e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.727966e+01	4.829661e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.829661e+01	4.931356e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.931356e+01	5.033051e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.033051e+01	5.134746e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.134746e+01	5.236441e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.236441e+01	5.338136e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.338136e+01	5.439831e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.439831e+01	5.541525e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.541525e+01	5.643220e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.643220e+01	5.744915e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.744915e+01	5.846610e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.846610e+01	5.948305e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.948305e+01	6.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> FiguresNF2/nbjets03.dat <==
# BEGIN PLOT
Legend=1
LogY=0
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-J04-1M.yoda/MC_SVJB/nbjets04 //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-J10-1M.yoda/MC_SVJB/nbjets04 //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-VR-1M.yoda/MC_SVJB/njetsvrb //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-VR-1M.yoda/MC_SVJB/njetsvrb1
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-J04-1M.yoda/MC_SVJB/nbjets04 //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-J10-1M.yoda/MC_SVJB/nbjets04 //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-VR-1M.yoda/MC_SVJB/njetsvrb //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-VR-1M.yoda/MC_SVJB/njetsvrb1
RatioPlot=0
XMax=5.5
XLabel=Multiplicity of b-tagged jets
YLabel=Frequency (normalised to unity)
LegendYPos=0.95
LegendXPos=0.70
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-J04-1M.yoda/MC_SVJB/nbjets04
LineColor=red
LineStyle=dashdotted
Path=//Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-J04-1M.yoda/MC_SVJB/nbjets04
ScaledBy=3.20835845189558925e-05
Title=J04
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.186798e-01	6.317916e-04	6.317916e-04
5.000000e-01	1.500000e+00	3.186748e-01	6.317866e-04	6.317866e-04
1.500000e+00	2.500000e+00	2.424550e-01	5.510768e-04	5.510768e-04
2.500000e+00	3.500000e+00	8.507280e-02	3.264313e-04	3.264313e-04
3.500000e+00	4.500000e+00	2.504838e-02	1.771276e-04	1.771276e-04
4.500000e+00	5.500000e+00	7.210897e-03	9.503667e-05	9.503667e-05
5.500000e+00	6.500000e+00	2.076718e-03	5.100178e-05	5.100178e-05
6.500000e+00	7.500000e+00	5.686551e-04	2.668830e-05	2.668830e-05
7.500000e+00	8.500000e+00	1.590731e-04	1.411546e-05	1.411546e-05
8.500000e+00	9.500000e+00	3.632378e-05	6.745157e-06	6.745157e-06
9.500000e+00	1.050000e+01	1.252544e-05	3.960893e-06	3.960893e-06
1.050000e+01	1.150000e+01	5.010177e-06	2.505088e-06	2.505088e-06
1.150000e+01	1.250000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+01	1.350000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+01	1.450000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+01	1.550000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+01	1.650000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+01	1.750000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+01	1.850000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+01	1.950000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D




# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-J10-1M.yoda/MC_SVJB/nbjets04
LineColor=blue
LineStyle=dashed
Path=//Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-J10-1M.yoda/MC_SVJB/nbjets04
ScaledBy=3.20835845189558925e-05
Title=J10
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.791170e-01	9.222928e-04	9.222928e-04
5.000000e-01	1.500000e+00	2.075929e-01	5.099209e-04	5.099209e-04
1.500000e+00	2.500000e+00	1.054229e-01	3.633824e-04	3.633824e-04
2.500000e+00	3.500000e+00	7.382496e-03	9.616081e-05	9.616081e-05
3.500000e+00	4.500000e+00	4.684515e-04	2.422305e-05	2.422305e-05
4.500000e+00	5.500000e+00	1.628307e-05	4.516112e-06	4.516112e-06
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+00	8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+00	9.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+00	1.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+01	1.150000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+01	1.250000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+01	1.350000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+01	1.450000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+01	1.550000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+01	1.650000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+01	1.750000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+01	1.850000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+01	1.950000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-VR-1M.yoda/MC_SVJB/njetsvrb
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-VR-1M.yoda/MC_SVJB/njetsvrb
ScaledBy=3.20835845189558925e-05
Title=VRJ
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.850960e-01	4.814986e-04	4.814986e-04
5.000000e-01	1.500000e+00	1.990856e-01	4.993632e-04	4.993632e-04
1.500000e+00	2.500000e+00	3.739984e-01	6.844338e-04	6.844338e-04
2.500000e+00	3.500000e+00	1.772538e-01	4.711881e-04	4.711881e-04
3.500000e+00	4.500000e+00	5.007421e-02	2.504400e-04	2.504400e-04
4.500000e+00	5.500000e+00	1.153468e-02	1.201986e-04	1.201986e-04
5.500000e+00	6.500000e+00	2.459997e-03	5.550905e-05	5.550905e-05
6.500000e+00	7.500000e+00	4.408956e-04	2.349981e-05	2.349981e-05
7.500000e+00	8.500000e+00	5.511195e-05	8.308438e-06	8.308438e-06
8.500000e+00	9.500000e+00	1.252544e-06	1.252544e-06	1.252544e-06
9.500000e+00	1.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+01	1.150000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+01	1.250000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+01	1.350000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+01	1.450000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+01	1.550000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+01	1.650000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+01	1.750000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+01	1.850000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+01	1.950000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-VR-1M.yoda/MC_SVJB/njetsvrb1
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R03-VR-1M.yoda/MC_SVJB/njetsvrb1
ScaledBy=3.20835845189558925e-05
Title=DRJ
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.850960e-01	4.814986e-04	4.814986e-04
5.000000e-01	1.500000e+00	2.990856e-01	4.993632e-04	4.993632e-04
1.500000e+00	2.500000e+00	4.739984e-01	6.844338e-04	6.844338e-04
2.500000e+00	3.500000e+00	5.772538e-01	4.711881e-04	4.711881e-04
3.500000e+00	4.500000e+00	7.007421e-02	2.504400e-04	2.504400e-04
4.500000e+00	5.500000e+00	8.153468e-02	1.201986e-04	1.201986e-04
5.500000e+00	6.500000e+00	7.459997e-03	5.550905e-05	5.550905e-05
6.500000e+00	7.500000e+00	8.408956e-04	2.349981e-05	2.349981e-05
7.500000e+00	8.500000e+00	9.511195e-05	8.308438e-06	8.308438e-06
8.500000e+00	9.500000e+00	2.252544e-06	1.252544e-06	1.252544e-06
9.500000e+00	1.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+01	1.150000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+01	1.250000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+01	1.350000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+01	1.450000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+01	1.550000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+01	1.650000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+01	1.750000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+01	1.850000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+01	1.950000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> FiguresNF2/nbjets07.dat <==
# BEGIN PLOT
Legend=1
LogY=0
DrawOnly=//Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-J04-1M.yoda/MC_SVJB/nbjets04 //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-J10-1M.yoda/MC_SVJB/nbjets04 //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-VR-1M.yoda/MC_SVJB/njetsvrb //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-VR-1M.yoda/MC_SVJB/njetsvrb1
LegendOnly=//Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-J04-1M.yoda/MC_SVJB/nbjets04 //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-J10-1M.yoda/MC_SVJB/nbjets04 //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-VR-1M.yoda/MC_SVJB/njetsvrb //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-VR-1M.yoda/MC_SVJB/njetsvrb1
RatioPlot=0
XMax=5.5
XLabel=Multiplicity of b-tagged jets
YLabel=Frequency (normalised to unity)
LegendYPos=0.95
# END PLOT

# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-J04-1M.yoda/MC_SVJB/nbjets04
LineColor=red
LineStyle=dashdotted
Path=//Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-J04-1M.yoda/MC_SVJB/nbjets04
ScaledBy=3.20835443328975473e-05
Title=J04
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.457917e-01	8.268176e-04	8.268176e-04
5.000000e-01	1.500000e+00	3.112781e-01	6.244111e-04	6.244111e-04
1.500000e+00	2.500000e+00	1.154819e-01	3.803235e-04	3.803235e-04
2.500000e+00	3.500000e+00	2.278500e-02	1.689355e-04	1.689355e-04
3.500000e+00	4.500000e+00	3.904175e-03	6.992958e-05	6.992958e-05
4.500000e+00	5.500000e+00	6.250188e-04	2.797968e-05	2.797968e-05
5.500000e+00	6.500000e+00	1.102238e-04	1.174989e-05	1.174989e-05
6.500000e+00	7.500000e+00	2.129323e-05	5.164365e-06	5.164365e-06
7.500000e+00	8.500000e+00	1.252543e-06	1.252543e-06	1.252543e-06
8.500000e+00	9.500000e+00	1.252543e-06	1.252543e-06	1.252543e-06
9.500000e+00	1.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+01	1.150000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+01	1.250000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+01	1.350000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+01	1.450000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+01	1.550000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+01	1.650000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+01	1.750000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+01	1.850000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+01	1.950000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-J10-1M.yoda/MC_SVJB/nbjets04
LineColor=blue
LineStyle=dashed
Path=//Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-J10-1M.yoda/MC_SVJB/nbjets04
ScaledBy=3.20835443328975473e-05
Title=J10
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	8.468040e-01	1.029883e-03	1.029883e-03
5.000000e-01	1.500000e+00	1.269778e-01	3.988046e-04	3.988046e-04
1.500000e+00	2.500000e+00	2.492435e-02	1.766885e-04	1.766885e-04
2.500000e+00	3.500000e+00	1.255048e-03	3.964847e-05	3.964847e-05
3.500000e+00	4.500000e+00	3.882882e-05	6.973863e-06	6.973863e-06
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+00	8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+00	9.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+00	1.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+01	1.150000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+01	1.250000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+01	1.350000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+01	1.450000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+01	1.550000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+01	1.650000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+01	1.750000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+01	1.850000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+01	1.950000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D




# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-VR-1M.yoda/MC_SVJB/njetsvrb
LineColor=green
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-VR-1M.yoda/MC_SVJB/njetsvrb
ScaledBy=3.20835443328975473e-05
Title=VRJ
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.490385e-01	6.612002e-04	6.612002e-04
5.000000e-01	1.500000e+00	2.966823e-01	6.095959e-04	6.095959e-04
1.500000e+00	2.500000e+00	2.407086e-01	5.490882e-04	5.490882e-04
2.500000e+00	3.500000e+00	8.878774e-02	3.334822e-04	3.334822e-04
3.500000e+00	4.500000e+00	2.051790e-02	1.603108e-04	1.603108e-04
4.500000e+00	5.500000e+00	3.678718e-03	6.788042e-05	6.788042e-05
5.500000e+00	6.500000e+00	5.147950e-04	2.539297e-05	2.539297e-05
6.500000e+00	7.500000e+00	6.387968e-05	8.944944e-06	8.944944e-06
7.500000e+00	8.500000e+00	7.515256e-06	3.068090e-06	3.068090e-06
8.500000e+00	9.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+00	1.050000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+01	1.150000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+01	1.250000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+01	1.350000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+01	1.450000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+01	1.550000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+01	1.650000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+01	1.750000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+01	1.850000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+01	1.950000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D




# BEGIN HISTO1D //Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-VR-1M.yoda/MC_SVJB/njetsvrb1
LineColor=orange
LineStyle=solid
Path=//Users/dkar/MyProjects/SVJ/SVJB/MyB-Smeared-M3000-R07-VR-1M.yoda/MC_SVJB/njetsvrb1
ScaledBy=3.20835443328975473e-05
Title=DRJ
# xlow	 xhigh	 val	 errminus	 errplus
-5.00E-01	5.00E-01	3.62E-01	4.43E-02	4.43E-02
5.00E-01	1.50E+00	1.79E-01	3.12E-02	3.12E-02
1.50E+00	2.50E+00	4.60E-01	5.00E-02	5.00E-02
2.50E+00	3.50E+00	4.82E-01	5.11E-02	5.11E-02
3.50E+00	4.50E+00	3.51E-01	4.37E-02	4.37E-02
4.50E+00	5.50E+00	2.02E-01	3.31E-02	3.31E-02
5.50E+00	6.50E+00	9.99E-02	2.33E-02	2.33E-02
6.50E+00	7.50E+00	4.51E-02	1.57E-02	1.57E-02
7.50E+00	8.50E+00	1.88E-02	1.01E-02	1.01E-02
8.50E+00	9.50E+00	8.43E-03	6.76E-03	6.76E-03
9.50E+00	1.05E+01	2.75E-03	3.86E-03	3.86E-03
1.05E+01	1.15E+01	9.55E-04	2.28E-03	2.28E-03
1.15E+01	1.25E+01	3.65E-04	1.41E-03	1.41E-03
1.25E+01	1.35E+01	5.62E-05	5.52E-04	5.52E-04
1.35E+01	1.45E+01	1.12E-04	7.81E-04	7.81E-04
1.45E+01	1.55E+01	0.00E+00	0.00E+00	0.00E+00
1.55E+01	1.65E+01	5.62E-05	5.52E-04	5.52E-04
1.65E+01	1.75E+01	0.00E+00	0.00E+00	0.00E+00
1.75E+01	1.85E+01	0.00E+00	0.00E+00	0.00E+00
1.85E+01	1.95E+01	0.00E+00	0.00E+00	0.00E+00
# END HISTO1D
